Joint measurement of the galaxy cluster pressure profile with Planck and SPT-SZ

We measured the average Compton profile of 461 clusters detected jointly by the South Pole Telescope (SPT) and Planck. The number of clusters included in this analysis is about one order of magnitude larger than in previous analyses. We propose an innovative method developed in Fourier space to combine optimally the Planck and SPT-SZ data, allowing us to perform a clean deconvolution of the point spread and transfer functions while simultaneously rescaling by the characteristic radial scale $R_{\rm 500}$ with respect to the critical density. The method additionally corrects for the selection bias of SPT clusters in the SPT-SZ data. We undertake a generalised Navarro-Frenk-White (gNFW) fit to the profile with only one parameter fixed, allowing us to constrain the other four parameters with excellent precision. The best-fitting profile is in good agreement with the universal pressure profile based on REXCESS in the inner region and with the Planck intermediate paper V profile based on Planck and the XMM-Newton archive in the outer region. We investigate trends with redshift and mass, finding no indication of redshift evolution but detecting a significant difference in the pressure profile of the low- versus high-mass subsamples, in the sense that the low mass subsample has a profile that is more centrally peaked than that of the high mass subsample. [abridged]

==> TabulatedProfiles/profiles_full_sample.txt <==
# p_r       p_best    p_inf_68  p_sup_68  p_inf_95  p_sup_95  y_t       y_best    y_inf_68  y_sup_68  y_inf_95  y_sup_95  tf_lt     tf_best   tf_inf_68 tf_sup_68 tf_inf_95 tf_sup_95
#                                                                                                                         [am]      [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)]
  1.000e-02 6.033e+01 5.126e+01 7.080e+01 4.386e+01 8.046e+01 1.000e-02 3.862e+00 3.664e+00 4.075e+00 3.506e+00 4.279e+00 1.000e+02 2.383e-07 2.263e-07 2.505e-07 2.141e-07 2.639e-07
  1.122e-02 5.544e+01 4.752e+01 6.451e+01 4.101e+01 7.290e+01 1.122e-02 3.805e+00 3.617e+00 4.002e+00 3.468e+00 4.196e+00 1.122e+02 2.382e-07 2.262e-07 2.504e-07 2.140e-07 2.637e-07
  1.259e-02 5.093e+01 4.400e+01 5.875e+01 3.834e+01 6.607e+01 1.259e-02 3.745e+00 3.571e+00 3.927e+00 3.428e+00 4.111e+00 1.259e+02 2.381e-07 2.262e-07 2.503e-07 2.140e-07 2.636e-07
  1.413e-02 4.676e+01 4.075e+01 5.348e+01 3.582e+01 5.979e+01 1.413e-02 3.684e+00 3.520e+00 3.853e+00 3.385e+00 4.025e+00 1.413e+02 2.381e-07 2.262e-07 2.502e-07 2.140e-07 2.634e-07
  1.585e-02 4.292e+01 3.771e+01 4.862e+01 3.339e+01 5.404e+01 1.585e-02 3.620e+00 3.466e+00 3.776e+00 3.340e+00 3.936e+00 1.585e+02 2.380e-07 2.261e-07 2.500e-07 2.139e-07 2.631e-07
  1.778e-02 3.936e+01 3.489e+01 4.424e+01 3.119e+01 4.887e+01 1.778e-02 3.554e+00 3.412e+00 3.697e+00 3.290e+00 3.846e+00 1.778e+02 2.378e-07 2.260e-07 2.498e-07 2.138e-07 2.629e-07
  1.995e-02 3.608e+01 3.222e+01 4.022e+01 2.909e+01 4.417e+01 1.995e-02 3.485e+00 3.355e+00 3.618e+00 3.240e+00 3.753e+00 1.995e+02 2.377e-07 2.259e-07 2.496e-07 2.137e-07 2.627e-07
  2.239e-02 3.304e+01 2.973e+01 3.656e+01 2.709e+01 3.990e+01 2.239e-02 3.414e+00 3.294e+00 3.536e+00 3.190e+00 3.657e+00 2.239e+02 2.375e-07 2.258e-07 2.493e-07 2.136e-07 2.623e-07
  2.512e-02 3.024e+01 2.745e+01 3.324e+01 2.520e+01 3.602e+01 2.512e-02 3.340e+00 3.231e+00 3.450e+00 3.136e+00 3.560e+00 2.512e+02 2.372e-07 2.255e-07 2.490e-07 2.135e-07 2.620e-07
  2.818e-02 2.765e+01 2.533e+01 3.012e+01 2.339e+01 3.250e+01 2.818e-02 3.264e+00 3.163e+00 3.363e+00 3.078e+00 3.462e+00 2.818e+02 2.369e-07 2.253e-07 2.487e-07 2.133e-07 2.615e-07
  3.162e-02 2.525e+01 2.331e+01 2.731e+01 2.163e+01 2.930e+01 3.162e-02 3.184e+00 3.092e+00 3.273e+00 3.014e+00 3.361e+00 3.162e+02 2.365e-07 2.250e-07 2.482e-07 2.131e-07 2.606e-07
  3.548e-02 2.303e+01 2.142e+01 2.476e+01 1.998e+01 2.640e+01 3.548e-02 3.102e+00 3.018e+00 3.180e+00 2.949e+00 3.260e+00 3.548e+02 2.360e-07 2.246e-07 2.475e-07 2.128e-07 2.598e-07
  3.981e-02 2.098e+01 1.963e+01 2.240e+01 1.842e+01 2.376e+01 3.981e-02 3.017e+00 2.942e+00 3.087e+00 2.878e+00 3.158e+00 3.981e+02 2.355e-07 2.242e-07 2.468e-07 2.125e-07 2.591e-07
  4.467e-02 1.908e+01 1.798e+01 2.024e+01 1.698e+01 2.136e+01 4.467e-02 2.929e+00 2.862e+00 2.991e+00 2.801e+00 3.054e+00 4.467e+02 2.348e-07 2.237e-07 2.459e-07 2.121e-07 2.577e-07
  5.012e-02 1.733e+01 1.644e+01 1.826e+01 1.558e+01 1.917e+01 5.012e-02 2.838e+00 2.777e+00 2.892e+00 2.723e+00 2.947e+00 5.012e+02 2.339e-07 2.230e-07 2.449e-07 2.116e-07 2.560e-07
  5.623e-02 1.571e+01 1.497e+01 1.643e+01 1.429e+01 1.718e+01 5.623e-02 2.743e+00 2.690e+00 2.792e+00 2.641e+00 2.839e+00 5.623e+02 2.328e-07 2.222e-07 2.434e-07 2.110e-07 2.540e-07
  6.310e-02 1.421e+01 1.362e+01 1.477e+01 1.309e+01 1.538e+01 6.310e-02 2.646e+00 2.598e+00 2.689e+00 2.551e+00 2.727e+00 6.310e+02 2.316e-07 2.212e-07 2.419e-07 2.101e-07 2.517e-07
  7.079e-02 1.282e+01 1.235e+01 1.326e+01 1.189e+01 1.374e+01 7.079e-02 2.545e+00 2.501e+00 2.583e+00 2.461e+00 2.617e+00 7.079e+02 2.300e-07 2.199e-07 2.402e-07 2.092e-07 2.494e-07
  7.943e-02 1.153e+01 1.117e+01 1.188e+01 1.082e+01 1.224e+01 7.943e-02 2.441e+00 2.401e+00 2.476e+00 2.366e+00 2.507e+00 7.943e+02 2.282e-07 2.183e-07 2.381e-07 2.081e-07 2.470e-07
  8.913e-02 1.035e+01 1.007e+01 1.061e+01 9.757e+00 1.092e+01 8.913e-02 2.334e+00 2.296e+00 2.366e+00 2.265e+00 2.394e+00 8.913e+02 2.260e-07 2.166e-07 2.355e-07 2.067e-07 2.442e-07
  1.000e-01 9.254e+00 9.030e+00 9.460e+00 8.800e+00 9.684e+00 1.000e-01 2.224e+00 2.190e+00 2.253e+00 2.159e+00 2.278e+00 1.000e+03 2.234e-07 2.143e-07 2.325e-07 2.051e-07 2.406e-07
  1.122e-01 8.244e+00 8.069e+00 8.410e+00 7.871e+00 8.577e+00 1.122e-01 2.111e+00 2.080e+00 2.138e+00 2.051e+00 2.166e+00 1.122e+03 2.203e-07 2.117e-07 2.289e-07 2.031e-07 2.366e-07
  1.259e-01 7.314e+00 7.165e+00 7.450e+00 7.010e+00 7.584e+00 1.259e-01 1.995e+00 1.966e+00 2.021e+00 1.938e+00 2.047e+00 1.259e+03 2.167e-07 2.086e-07 2.247e-07 2.005e-07 2.325e-07
  1.413e-01 6.459e+00 6.333e+00 6.570e+00 6.218e+00 6.678e+00 1.413e-01 1.877e+00 1.850e+00 1.902e+00 1.823e+00 1.927e+00 1.413e+03 2.125e-07 2.050e-07 2.200e-07 1.973e-07 2.272e-07
  1.585e-01 5.675e+00 5.570e+00 5.769e+00 5.475e+00 5.865e+00 1.585e-01 1.758e+00 1.732e+00 1.781e+00 1.705e+00 1.805e+00 1.585e+03 2.077e-07 2.006e-07 2.146e-07 1.938e-07 2.218e-07
  1.778e-01 4.958e+00 4.865e+00 5.039e+00 4.789e+00 5.123e+00 1.778e-01 1.637e+00 1.613e+00 1.659e+00 1.588e+00 1.682e+00 1.778e+03 2.021e-07 1.955e-07 2.086e-07 1.893e-07 2.155e-07
  1.995e-01 4.305e+00 4.226e+00 4.373e+00 4.155e+00 4.447e+00 1.995e-01 1.515e+00 1.493e+00 1.536e+00 1.469e+00 1.558e+00 1.995e+03 1.959e-07 1.898e-07 2.018e-07 1.839e-07 2.082e-07
  2.239e-01 3.712e+00 3.644e+00 3.770e+00 3.582e+00 3.834e+00 2.239e-01 1.393e+00 1.372e+00 1.413e+00 1.350e+00 1.433e+00 2.239e+03 1.888e-07 1.830e-07 1.943e-07 1.778e-07 2.001e-07
  2.512e-01 3.176e+00 3.118e+00 3.224e+00 3.067e+00 3.280e+00 2.512e-01 1.272e+00 1.252e+00 1.290e+00 1.233e+00 1.308e+00 2.512e+03 1.810e-07 1.757e-07 1.860e-07 1.710e-07 1.914e-07
  2.818e-01 2.695e+00 2.648e+00 2.735e+00 2.605e+00 2.781e+00 2.818e-01 1.152e+00 1.133e+00 1.168e+00 1.115e+00 1.188e+00 2.818e+03 1.724e-07 1.676e-07 1.769e-07 1.631e-07 1.815e-07
  3.162e-01 2.266e+00 2.228e+00 2.300e+00 2.193e+00 2.337e+00 3.162e-01 1.034e+00 1.017e+00 1.051e+00 9.998e-01 1.067e+00 3.162e+03 1.631e-07 1.588e-07 1.672e-07 1.546e-07 1.712e-07
  3.548e-01 1.887e+00 1.856e+00 1.914e+00 1.828e+00 1.945e+00 3.548e-01 9.201e-01 9.035e-01 9.348e-01 8.879e-01 9.516e-01 3.548e+03 1.531e-07 1.493e-07 1.566e-07 1.457e-07 1.606e-07
  3.981e-01 1.554e+00 1.528e+00 1.576e+00 1.508e+00 1.601e+00 3.981e-01 8.104e-01 7.947e-01 8.240e-01 7.796e-01 8.404e-01 3.981e+03 1.426e-07 1.392e-07 1.457e-07 1.360e-07 1.493e-07
  4.467e-01 1.265e+00 1.242e+00 1.283e+00 1.226e+00 1.304e+00 4.467e-01 7.061e-01 6.913e-01 7.194e-01 6.777e-01 7.339e-01 4.467e+03 1.315e-07 1.286e-07 1.343e-07 1.258e-07 1.374e-07
  5.012e-01 1.016e+00 9.983e-01 1.031e+00 9.821e-01 1.051e+00 5.012e-01 6.082e-01 5.942e-01 6.209e-01 5.809e-01 6.348e-01 5.012e+03 1.202e-07 1.177e-07 1.226e-07 1.153e-07 1.252e-07
  5.623e-01 8.060e-01 7.906e-01 8.196e-01 7.746e-01 8.359e-01 5.623e-01 5.173e-01 5.045e-01 5.295e-01 4.923e-01 5.421e-01 5.623e+03 1.088e-07 1.067e-07 1.108e-07 1.046e-07 1.130e-07
  6.310e-01 6.300e-01 6.163e-01 6.426e-01 6.014e-01 6.571e-01 6.310e-01 4.343e-01 4.222e-01 4.456e-01 4.113e-01 4.578e-01 6.310e+03 9.739e-08 9.568e-08 9.900e-08 9.401e-08 1.008e-07
  7.079e-01 4.850e-01 4.727e-01 4.965e-01 4.603e-01 5.077e-01 7.079e-01 3.595e-01 3.484e-01 3.698e-01 3.387e-01 3.805e-01 7.079e+03 8.623e-08 8.481e-08 8.746e-08 8.356e-08 8.895e-08
  7.943e-01 3.674e-01 3.570e-01 3.773e-01 3.467e-01 3.870e-01 7.943e-01 2.932e-01 2.833e-01 3.024e-01 2.746e-01 3.123e-01 7.943e+03 7.548e-08 7.432e-08 7.647e-08 7.327e-08 7.767e-08
  8.913e-01 2.736e-01 2.648e-01 2.820e-01 2.570e-01 2.902e-01 8.913e-01 2.355e-01 2.267e-01 2.437e-01 2.191e-01 2.531e-01 8.913e+03 6.531e-08 6.437e-08 6.612e-08 6.353e-08 6.701e-08
  1.000e+00 2.002e-01 1.932e-01 2.072e-01 1.871e-01 2.142e-01 1.000e+00 1.861e-01 1.787e-01 1.935e-01 1.725e-01 2.014e-01 1.000e+04 5.585e-08 5.505e-08 5.652e-08 5.440e-08 5.728e-08
  1.122e+00 1.439e-01 1.384e-01 1.494e-01 1.337e-01 1.552e-01 1.122e+00 1.447e-01 1.384e-01 1.509e-01 1.330e-01 1.578e-01 1.122e+04 4.720e-08 4.652e-08 4.776e-08 4.597e-08 4.838e-08
  1.259e+00 1.015e-01 9.728e-02 1.056e-01 9.371e-02 1.103e-01 1.259e+00 1.106e-01 1.052e-01 1.160e-01 1.005e-01 1.214e-01 1.259e+04 3.944e-08 3.883e-08 3.995e-08 3.830e-08 4.051e-08
  1.413e+00 7.020e-02 6.710e-02 7.334e-02 6.435e-02 7.684e-02 1.413e+00 8.305e-02 7.852e-02 8.751e-02 7.446e-02 9.216e-02 1.413e+04 3.259e-08 3.204e-08 3.305e-08 3.158e-08 3.352e-08
  1.585e+00 4.763e-02 4.530e-02 4.994e-02 4.330e-02 5.246e-02 1.585e+00 6.128e-02 5.757e-02 6.511e-02 5.392e-02 6.868e-02 1.585e+04 2.664e-08 2.614e-08 2.706e-08 2.573e-08 2.750e-08
  1.778e+00 3.170e-02 2.995e-02 3.342e-02 2.834e-02 3.516e-02 1.778e+00 4.442e-02 4.123e-02 4.763e-02 3.787e-02 5.047e-02 1.778e+04 2.156e-08 2.113e-08 2.192e-08 2.077e-08 2.229e-08
  1.995e+00 2.069e-02 1.942e-02 2.201e-02 1.812e-02 2.330e-02 1.995e+00 3.164e-02 2.890e-02 3.421e-02 2.596e-02 3.680e-02 1.995e+04 1.729e-08 1.692e-08 1.761e-08 1.662e-08 1.791e-08
  2.239e+00 1.324e-02 1.224e-02 1.423e-02 1.117e-02 1.510e-02 2.239e+00 2.214e-02 1.987e-02 2.427e-02 1.731e-02 2.649e-02 2.239e+04 1.374e-08 1.344e-08 1.401e-08 1.317e-08 1.427e-08
  2.512e+00 8.319e-03 7.554e-03 9.030e-03 6.709e-03 9.735e-03 2.512e+00 1.523e-02 1.336e-02 1.698e-02 1.136e-02 1.866e-02 2.512e+04 1.084e-08 1.060e-08 1.108e-08 1.035e-08 1.130e-08
  2.818e+00 5.129e-03 4.555e-03 5.654e-03 3.911e-03 6.195e-03 2.818e+00 1.030e-02 8.745e-03 1.174e-02 7.214e-03 1.311e-02 2.818e+04 8.501e-09 8.290e-09 8.695e-09 8.053e-09 8.903e-09
  3.162e+00 3.106e-03 2.675e-03 3.493e-03 2.224e-03 3.858e-03 3.162e+00 6.854e-03 5.598e-03 7.983e-03 4.453e-03 9.193e-03 3.162e+04 6.626e-09 6.446e-09 6.793e-09 6.248e-09 6.983e-09
  3.548e+00 1.848e-03 1.536e-03 2.131e-03 1.233e-03 2.398e-03 3.548e+00 4.489e-03 3.517e-03 5.391e-03 2.686e-03 6.351e-03 3.548e+04 5.140e-09 4.984e-09 5.293e-09 4.812e-09 5.474e-09
  3.981e+00 1.082e-03 8.596e-04 1.282e-03 6.619e-04 1.494e-03 3.981e+00 2.896e-03 2.173e-03 3.590e-03 1.565e-03 4.361e-03 3.981e+04 3.973e-09 3.830e-09 4.115e-09 3.682e-09 4.273e-09
  4.467e+00 6.231e-04 4.727e-04 7.633e-04 3.420e-04 9.129e-04 4.467e+00 1.841e-03 1.313e-03 2.361e-03 8.800e-04 2.966e-03 4.467e+04 3.060e-09 2.927e-09 3.192e-09 2.791e-09 3.336e-09
  5.012e+00 3.536e-04 2.541e-04 4.483e-04 1.710e-04 5.546e-04 5.012e+00 1.155e-03 7.715e-04 1.544e-03 4.780e-04 1.999e-03 5.012e+04 2.353e-09 2.234e-09 2.474e-09 2.114e-09 2.603e-09
  5.623e+00 1.978e-04 1.332e-04 2.611e-04 8.227e-05 3.348e-04 5.623e+00 7.153e-04 4.516e-04 9.953e-04 2.522e-04 1.330e-03 5.623e+04 1.804e-09 1.696e-09 1.917e-09 1.591e-09 2.024e-09
  6.310e+00 1.092e-04 6.929e-05 1.504e-04 3.845e-05 1.987e-04 6.310e+00 4.377e-04 2.578e-04 6.351e-04 1.295e-04 8.759e-04 6.310e+04 1.383e-09 1.289e-09 1.484e-09 1.200e-09 1.579e-09
  7.079e+00 5.958e-05 3.522e-05 8.567e-05 1.746e-05 1.170e-04 7.079e+00 2.649e-04 1.447e-04 4.043e-04 6.456e-05 5.775e-04 7.079e+04 1.056e-09 9.735e-10 1.143e-09 8.981e-10 1.226e-09
  7.943e+00 3.212e-05 1.759e-05 4.853e-05 7.698e-06 6.843e-05 7.943e+00 1.586e-04 8.007e-05 2.548e-04 3.160e-05 3.810e-04 7.943e+04 8.107e-10 7.408e-10 8.851e-10 6.773e-10 9.556e-10
  8.913e+00 1.714e-05 8.641e-06 2.732e-05 3.335e-06 4.028e-05 8.913e+00 9.408e-05 4.331e-05 1.597e-04 1.505e-05 2.465e-04 8.913e+04 6.154e-10 5.526e-10 6.812e-10 5.019e-10 7.411e-10
  1.000e+01 9.056e-06 4.162e-06 1.526e-05 1.404e-06 2.330e-05 1.000e+01 5.531e-05 2.324e-05 9.906e-05 7.003e-06 1.601e-04 1.000e+05 4.749e-10 4.238e-10 5.298e-10 3.812e-10 5.799e-10


==> TabulatedProfiles/profiles_full_sample_t200m.txt <==
# p_r       p_best    p_inf_68  p_sup_68  p_inf_95  p_sup_95  y_t       y_best    y_inf_68  y_sup_68  y_inf_95  y_sup_95  tf_lt     tf_best   tf_inf_68 tf_sup_68 tf_inf_95 tf_sup_95
#                                                                                                                         [am]      [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)]
  1.000e-02 3.230e+02 2.932e+02 3.529e+02 2.691e+02 3.720e+02 1.000e-02 1.016e+01 9.722e+00 1.059e+01 9.373e+00 1.086e+01 1.000e+02 1.052e-07 9.963e-08 1.113e-07 9.457e-08 1.183e-07
  1.122e-02 2.842e+02 2.598e+02 3.087e+02 2.402e+02 3.236e+02 1.122e-02 9.760e+00 9.377e+00 1.014e+01 9.047e+00 1.037e+01 1.122e+02 1.052e-07 9.963e-08 1.113e-07 9.457e-08 1.182e-07
  1.259e-02 2.499e+02 2.299e+02 2.696e+02 2.146e+02 2.816e+02 1.259e-02 9.362e+00 9.023e+00 9.689e+00 8.723e+00 9.919e+00 1.259e+02 1.051e-07 9.962e-08 1.113e-07 9.456e-08 1.182e-07
  1.413e-02 2.195e+02 2.033e+02 2.356e+02 1.910e+02 2.452e+02 1.413e-02 8.968e+00 8.674e+00 9.257e+00 8.407e+00 9.461e+00 1.413e+02 1.051e-07 9.962e-08 1.113e-07 9.456e-08 1.182e-07
  1.585e-02 1.927e+02 1.796e+02 2.058e+02 1.695e+02 2.135e+02 1.585e-02 8.578e+00 8.326e+00 8.828e+00 8.091e+00 9.024e+00 1.585e+02 1.051e-07 9.961e-08 1.112e-07 9.456e-08 1.182e-07
  1.778e-02 1.690e+02 1.585e+02 1.795e+02 1.502e+02 1.857e+02 1.778e-02 8.191e+00 7.971e+00 8.401e+00 7.758e+00 8.594e+00 1.778e+02 1.051e-07 9.960e-08 1.112e-07 9.455e-08 1.181e-07
  1.995e-02 1.481e+02 1.397e+02 1.563e+02 1.329e+02 1.612e+02 1.995e-02 7.809e+00 7.610e+00 7.990e+00 7.427e+00 8.173e+00 1.995e+02 1.051e-07 9.959e-08 1.112e-07 9.454e-08 1.181e-07
  2.239e-02 1.296e+02 1.229e+02 1.361e+02 1.176e+02 1.398e+02 2.239e-02 7.430e+00 7.256e+00 7.589e+00 7.099e+00 7.744e+00 2.239e+02 1.051e-07 9.958e-08 1.112e-07 9.453e-08 1.180e-07
  2.512e-02 1.132e+02 1.079e+02 1.182e+02 1.038e+02 1.214e+02 2.512e-02 7.055e+00 6.907e+00 7.191e+00 6.764e+00 7.339e+00 2.512e+02 1.051e-07 9.956e-08 1.111e-07 9.452e-08 1.179e-07
  2.818e-02 9.882e+01 9.479e+01 1.026e+02 9.146e+01 1.053e+02 2.818e-02 6.684e+00 6.559e+00 6.804e+00 6.430e+00 6.936e+00 2.818e+02 1.050e-07 9.953e-08 1.111e-07 9.451e-08 1.178e-07
  3.162e-02 8.609e+01 8.316e+01 8.899e+01 8.041e+01 9.112e+01 3.162e-02 6.318e+00 6.205e+00 6.419e+00 6.092e+00 6.538e+00 3.162e+02 1.050e-07 9.950e-08 1.110e-07 9.449e-08 1.177e-07
  3.548e-02 7.487e+01 7.260e+01 7.705e+01 7.063e+01 7.889e+01 3.548e-02 5.957e+00 5.857e+00 6.048e+00 5.757e+00 6.146e+00 3.548e+02 1.049e-07 9.947e-08 1.109e-07 9.447e-08 1.176e-07
  3.981e-02 6.497e+01 6.320e+01 6.658e+01 6.168e+01 6.811e+01 3.981e-02 5.601e+00 5.510e+00 5.682e+00 5.423e+00 5.772e+00 3.981e+02 1.049e-07 9.943e-08 1.108e-07 9.444e-08 1.174e-07
  4.467e-02 5.625e+01 5.494e+01 5.750e+01 5.370e+01 5.872e+01 4.467e-02 5.250e+00 5.167e+00 5.321e+00 5.093e+00 5.402e+00 4.467e+02 1.048e-07 9.938e-08 1.107e-07 9.441e-08 1.172e-07
  5.012e-02 4.857e+01 4.752e+01 4.948e+01 4.655e+01 5.044e+01 5.012e-02 4.906e+00 4.829e+00 4.971e+00 4.762e+00 5.051e+00 5.012e+02 1.047e-07 9.930e-08 1.105e-07 9.437e-08 1.170e-07
  5.623e-02 4.181e+01 4.097e+01 4.256e+01 4.019e+01 4.328e+01 5.623e-02 4.567e+00 4.497e+00 4.627e+00 4.433e+00 4.699e+00 5.623e+02 1.046e-07 9.920e-08 1.104e-07 9.431e-08 1.167e-07
  6.310e-02 3.588e+01 3.522e+01 3.649e+01 3.458e+01 3.705e+01 6.310e-02 4.236e+00 4.170e+00 4.291e+00 4.116e+00 4.359e+00 6.310e+02 1.045e-07 9.910e-08 1.102e-07 9.424e-08 1.164e-07
  7.079e-02 3.068e+01 3.012e+01 3.118e+01 2.959e+01 3.167e+01 7.079e-02 3.912e+00 3.852e+00 3.965e+00 3.802e+00 4.023e+00 7.079e+02 1.043e-07 9.898e-08 1.099e-07 9.416e-08 1.161e-07
  7.943e-02 2.612e+01 2.566e+01 2.653e+01 2.523e+01 2.698e+01 7.943e-02 3.596e+00 3.540e+00 3.646e+00 3.492e+00 3.696e+00 7.943e+02 1.041e-07 9.884e-08 1.097e-07 9.405e-08 1.157e-07
  8.913e-02 2.214e+01 2.174e+01 2.249e+01 2.138e+01 2.287e+01 8.913e-02 3.289e+00 3.238e+00 3.335e+00 3.193e+00 3.381e+00 8.913e+02 1.038e-07 9.861e-08 1.092e-07 9.392e-08 1.151e-07
  1.000e-01 1.868e+01 1.833e+01 1.898e+01 1.802e+01 1.929e+01 1.000e-01 2.992e+00 2.945e+00 3.035e+00 2.901e+00 3.076e+00 1.000e+03 1.035e-07 9.839e-08 1.087e-07 9.375e-08 1.144e-07
  1.122e-01 1.566e+01 1.538e+01 1.592e+01 1.512e+01 1.616e+01 1.122e-01 2.705e+00 2.663e+00 2.744e+00 2.622e+00 2.784e+00 1.122e+03 1.031e-07 9.811e-08 1.082e-07 9.351e-08 1.135e-07
  1.259e-01 1.306e+01 1.282e+01 1.326e+01 1.261e+01 1.345e+01 1.259e-01 2.430e+00 2.393e+00 2.466e+00 2.355e+00 2.504e+00 1.259e+03 1.026e-07 9.777e-08 1.075e-07 9.325e-08 1.128e-07
  1.413e-01 1.081e+01 1.062e+01 1.098e+01 1.045e+01 1.113e+01 1.413e-01 2.168e+00 2.133e+00 2.200e+00 2.098e+00 2.236e+00 1.413e+03 1.020e-07 9.734e-08 1.068e-07 9.293e-08 1.118e-07
  1.585e-01 8.880e+00 8.727e+00 9.014e+00 8.593e+00 9.146e+00 1.585e-01 1.919e+00 1.886e+00 1.950e+00 1.856e+00 1.982e+00 1.585e+03 1.013e-07 9.680e-08 1.058e-07 9.253e-08 1.106e-07
  1.778e-01 7.235e+00 7.115e+00 7.345e+00 7.009e+00 7.457e+00 1.778e-01 1.685e+00 1.655e+00 1.712e+00 1.626e+00 1.743e+00 1.778e+03 1.004e-07 9.613e-08 1.047e-07 9.199e-08 1.093e-07
  1.995e-01 5.842e+00 5.746e+00 5.933e+00 5.661e+00 6.014e+00 1.995e-01 1.466e+00 1.438e+00 1.492e+00 1.409e+00 1.520e+00 1.995e+03 9.940e-08 9.531e-08 1.035e-07 9.116e-08 1.080e-07
  2.239e-01 4.671e+00 4.592e+00 4.742e+00 4.524e+00 4.817e+00 2.239e-01 1.263e+00 1.237e+00 1.288e+00 1.211e+00 1.312e+00 2.239e+03 9.818e-08 9.428e-08 1.020e-07 9.031e-08 1.061e-07
  2.512e-01 3.694e+00 3.630e+00 3.753e+00 3.567e+00 3.819e+00 2.512e-01 1.076e+00 1.052e+00 1.100e+00 1.028e+00 1.124e+00 2.512e+03 9.673e-08 9.303e-08 1.004e-07 8.931e-08 1.041e-07
  2.818e-01 2.888e+00 2.833e+00 2.940e+00 2.777e+00 2.992e+00 2.818e-01 9.071e-01 8.851e-01 9.295e-01 8.625e-01 9.506e-01 2.818e+03 9.504e-08 9.154e-08 9.839e-08 8.805e-08 1.018e-07
  3.162e-01 2.230e+00 2.182e+00 2.276e+00 2.130e+00 2.320e+00 3.162e-01 7.553e-01 7.353e-01 7.760e-01 7.144e-01 7.974e-01 3.162e+03 9.307e-08 8.982e-08 9.617e-08 8.651e-08 9.940e-08
  3.548e-01 1.698e+00 1.658e+00 1.740e+00 1.613e+00 1.777e+00 3.548e-01 6.208e-01 6.033e-01 6.395e-01 5.833e-01 6.584e-01 3.548e+03 9.080e-08 8.773e-08 9.365e-08 8.462e-08 9.659e-08
  3.981e-01 1.274e+00 1.242e+00 1.311e+00 1.201e+00 1.342e+00 3.981e-01 5.032e-01 4.879e-01 5.201e-01 4.700e-01 5.361e-01 3.981e+03 8.821e-08 8.539e-08 9.088e-08 8.251e-08 9.358e-08
  4.467e-01 9.420e-01 9.144e-01 9.731e-01 8.819e-01 9.993e-01 4.467e-01 4.020e-01 3.888e-01 4.172e-01 3.730e-01 4.315e-01 4.467e+03 8.529e-08 8.278e-08 8.780e-08 8.016e-08 9.022e-08
  5.012e-01 6.851e-01 6.627e-01 7.100e-01 6.375e-01 7.320e-01 5.012e-01 3.163e-01 3.042e-01 3.295e-01 2.916e-01 3.424e-01 5.012e+03 8.202e-08 7.977e-08 8.433e-08 7.748e-08 8.659e-08
  5.623e-01 4.897e-01 4.725e-01 5.095e-01 4.538e-01 5.279e-01 5.623e-01 2.449e-01 2.345e-01 2.563e-01 2.233e-01 2.671e-01 5.623e+03 7.842e-08 7.646e-08 8.046e-08 7.433e-08 8.258e-08
  6.310e-01 3.439e-01 3.308e-01 3.588e-01 3.165e-01 3.732e-01 6.310e-01 1.864e-01 1.772e-01 1.960e-01 1.677e-01 2.053e-01 6.310e+03 7.448e-08 7.267e-08 7.634e-08 7.070e-08 7.819e-08
  7.079e-01 2.371e-01 2.271e-01 2.485e-01 2.168e-01 2.595e-01 7.079e-01 1.395e-01 1.316e-01 1.476e-01 1.232e-01 1.557e-01 7.079e+03 7.025e-08 6.868e-08 7.197e-08 6.689e-08 7.359e-08
  7.943e-01 1.603e-01 1.525e-01 1.690e-01 1.441e-01 1.775e-01 7.943e-01 1.025e-01 9.569e-02 1.094e-01 8.901e-02 1.162e-01 7.943e+03 6.575e-08 6.433e-08 6.728e-08 6.282e-08 6.868e-08
  8.913e-01 1.063e-01 1.001e-01 1.126e-01 9.359e-02 1.188e-01 8.913e-01 7.399e-02 6.806e-02 7.994e-02 6.238e-02 8.575e-02 8.913e+03 6.104e-08 5.979e-08 6.238e-08 5.834e-08 6.364e-08
  1.000e+00 6.910e-02 6.440e-02 7.379e-02 5.972e-02 7.874e-02 1.000e+00 5.242e-02 4.735e-02 5.751e-02 4.228e-02 6.255e-02 1.000e+04 5.618e-08 5.511e-08 5.734e-08 5.375e-08 5.841e-08
  1.122e+00 4.402e-02 4.032e-02 4.768e-02 3.666e-02 5.122e-02 1.122e+00 3.646e-02 3.225e-02 4.060e-02 2.794e-02 4.496e-02 1.122e+04 5.125e-08 5.033e-08 5.222e-08 4.925e-08 5.312e-08
  1.259e+00 2.749e-02 2.461e-02 3.030e-02 2.164e-02 3.304e-02 1.259e+00 2.489e-02 2.144e-02 2.845e-02 1.808e-02 3.197e-02 1.259e+04 4.631e-08 4.553e-08 4.711e-08 4.466e-08 4.786e-08
  1.413e+00 1.682e-02 1.466e-02 1.886e-02 1.258e-02 2.100e-02 1.413e+00 1.667e-02 1.386e-02 1.958e-02 1.122e-02 2.263e-02 1.413e+04 4.145e-08 4.078e-08 4.209e-08 4.008e-08 4.273e-08
  1.585e+00 1.009e-02 8.522e-03 1.168e-02 6.976e-03 1.322e-02 1.585e+00 1.097e-02 8.767e-03 1.334e-02 6.779e-03 1.583e-02 1.585e+04 3.675e-08 3.619e-08 3.727e-08 3.565e-08 3.785e-08
  1.778e+00 5.940e-03 4.796e-03 7.106e-03 3.763e-03 8.280e-03 1.778e+00 7.090e-03 5.360e-03 8.935e-03 3.978e-03 1.101e-02 1.778e+04 3.226e-08 3.179e-08 3.269e-08 3.135e-08 3.314e-08
  1.995e+00 3.430e-03 2.628e-03 4.246e-03 1.956e-03 5.127e-03 1.995e+00 4.503e-03 3.197e-03 5.915e-03 2.271e-03 7.588e-03 1.995e+04 2.806e-08 2.766e-08 2.841e-08 2.731e-08 2.880e-08
  2.239e+00 1.945e-03 1.394e-03 2.521e-03 9.913e-04 3.159e-03 2.239e+00 2.812e-03 1.885e-03 3.865e-03 1.257e-03 5.210e-03 2.239e+04 2.418e-08 2.383e-08 2.449e-08 2.352e-08 2.480e-08
  2.512e+00 1.083e-03 7.312e-04 1.469e-03 4.869e-04 1.935e-03 2.512e+00 1.728e-03 1.077e-03 2.504e-03 6.728e-04 3.547e-03 2.512e+04 2.065e-08 2.034e-08 2.092e-08 2.005e-08 2.122e-08
  2.818e+00 5.935e-04 3.718e-04 8.487e-04 2.301e-04 1.177e-03 2.818e+00 1.046e-03 6.015e-04 1.604e-03 3.514e-04 2.400e-03 2.818e+04 1.750e-08 1.721e-08 1.773e-08 1.695e-08 1.798e-08
  3.162e+00 3.200e-04 1.844e-04 4.853e-04 1.068e-04 7.105e-04 3.162e+00 6.236e-04 3.276e-04 1.017e-03 1.801e-04 1.604e-03 3.162e+04 1.471e-08 1.445e-08 1.492e-08 1.421e-08 1.514e-08
  3.548e+00 1.700e-04 8.907e-05 2.747e-04 4.827e-05 4.258e-04 3.548e+00 3.668e-04 1.751e-04 6.359e-04 8.808e-05 1.065e-03 3.548e+04 1.227e-08 1.205e-08 1.246e-08 1.184e-08 1.265e-08
  3.981e+00 8.903e-05 4.227e-05 1.529e-04 2.086e-05 2.515e-04 3.981e+00 2.130e-04 9.189e-05 3.971e-04 4.189e-05 7.072e-04 3.981e+04 1.018e-08 9.989e-09 1.034e-08 9.807e-09 1.050e-08
  4.467e+00 4.602e-05 1.963e-05 8.512e-05 8.759e-06 1.492e-04 4.467e+00 1.222e-04 4.629e-05 2.429e-04 1.923e-05 4.583e-04 4.467e+04 8.391e-09 8.232e-09 8.535e-09 8.074e-09 8.671e-09
  5.012e+00 2.350e-05 8.758e-06 4.655e-05 3.524e-06 8.673e-05 5.012e+00 6.931e-05 2.282e-05 1.499e-04 8.456e-06 2.994e-04 5.012e+04 6.884e-09 6.748e-09 7.009e-09 6.617e-09 7.121e-09
  5.623e+00 1.187e-05 3.825e-06 2.549e-05 1.365e-06 5.034e-05 5.623e+00 3.891e-05 1.117e-05 9.172e-05 3.615e-06 1.937e-04 5.623e+04 5.624e-09 5.500e-09 5.732e-09 5.386e-09 5.838e-09
  6.310e+00 5.929e-06 1.665e-06 1.395e-05 5.143e-07 2.896e-05 6.310e+00 2.164e-05 5.327e-06 5.558e-05 1.505e-06 1.260e-04 6.310e+04 4.578e-09 4.469e-09 4.675e-09 4.368e-09 4.770e-09
  7.079e+00 2.934e-06 7.056e-07 7.526e-06 1.886e-07 1.681e-05 7.079e+00 1.193e-05 2.558e-06 3.344e-05 6.104e-07 8.173e-05 7.079e+04 3.714e-09 3.615e-09 3.809e-09 3.528e-09 3.894e-09
  7.943e+00 1.440e-06 2.995e-07 4.035e-06 6.744e-08 9.716e-06 7.943e+00 6.524e-06 1.187e-06 2.001e-05 2.418e-07 5.283e-05 7.943e+04 3.006e-09 2.914e-09 3.096e-09 2.833e-09 3.173e-09
  8.913e+00 7.007e-07 1.226e-07 2.152e-06 2.356e-08 5.599e-06 8.913e+00 3.542e-06 5.414e-07 1.185e-05 9.366e-08 3.405e-05 8.913e+04 2.428e-09 2.343e-09 2.514e-09 2.270e-09 2.579e-09
  1.000e+01 3.386e-07 4.973e-08 1.136e-06 8.050e-09 3.218e-06 1.000e+01 1.910e-06 2.433e-07 7.001e-06 3.553e-08 2.189e-05 1.000e+05 1.958e-09 1.877e-09 2.037e-09 1.807e-09 2.093e-09


==> TabulatedProfiles/profiles_highm_sample.txt <==
# p_r       p_best    p_inf_68  p_sup_68  p_inf_95  p_sup_95  y_t       y_best    y_inf_68  y_sup_68  y_inf_95  y_sup_95  tf_lt     tf_best   tf_inf_68 tf_sup_68 tf_inf_95 tf_sup_95
#                                                                                                                         [am]      [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)]
  1.000e-02 5.459e+01 4.535e+01 6.555e+01 3.777e+01 7.791e+01 1.000e-02 3.867e+00 3.663e+00 4.094e+00 3.459e+00 4.335e+00 1.000e+02 2.476e-07 2.350e-07 2.591e-07 2.258e-07 2.739e-07
  1.122e-02 5.061e+01 4.251e+01 6.019e+01 3.578e+01 7.095e+01 1.122e-02 3.819e+00 3.629e+00 4.032e+00 3.431e+00 4.256e+00 1.122e+02 2.475e-07 2.349e-07 2.590e-07 2.257e-07 2.736e-07
  1.259e-02 4.690e+01 3.977e+01 5.527e+01 3.388e+01 6.438e+01 1.259e-02 3.768e+00 3.591e+00 3.969e+00 3.403e+00 4.176e+00 1.259e+02 2.474e-07 2.348e-07 2.589e-07 2.256e-07 2.734e-07
  1.413e-02 4.344e+01 3.725e+01 5.074e+01 3.191e+01 5.841e+01 1.413e-02 3.715e+00 3.550e+00 3.902e+00 3.375e+00 4.094e+00 1.413e+02 2.473e-07 2.347e-07 2.587e-07 2.256e-07 2.732e-07
  1.585e-02 4.021e+01 3.475e+01 4.649e+01 2.999e+01 5.300e+01 1.585e-02 3.659e+00 3.504e+00 3.833e+00 3.345e+00 4.009e+00 1.585e+02 2.471e-07 2.346e-07 2.584e-07 2.255e-07 2.729e-07
  1.778e-02 3.720e+01 3.248e+01 4.258e+01 2.820e+01 4.812e+01 1.778e-02 3.601e+00 3.456e+00 3.761e+00 3.311e+00 3.923e+00 1.778e+02 2.469e-07 2.344e-07 2.581e-07 2.253e-07 2.726e-07
  1.995e-02 3.438e+01 3.030e+01 3.896e+01 2.664e+01 4.366e+01 1.995e-02 3.540e+00 3.406e+00 3.686e+00 3.270e+00 3.834e+00 1.995e+02 2.467e-07 2.341e-07 2.578e-07 2.251e-07 2.722e-07
  2.239e-02 3.175e+01 2.829e+01 3.560e+01 2.513e+01 3.960e+01 2.239e-02 3.476e+00 3.355e+00 3.606e+00 3.230e+00 3.743e+00 2.239e+02 2.464e-07 2.339e-07 2.573e-07 2.250e-07 2.713e-07
  2.512e-02 2.929e+01 2.635e+01 3.256e+01 2.363e+01 3.588e+01 2.512e-02 3.409e+00 3.299e+00 3.525e+00 3.188e+00 3.649e+00 2.512e+02 2.460e-07 2.336e-07 2.569e-07 2.247e-07 2.702e-07
  2.818e-02 2.699e+01 2.452e+01 2.974e+01 2.214e+01 3.249e+01 2.818e-02 3.339e+00 3.239e+00 3.443e+00 3.138e+00 3.553e+00 2.818e+02 2.456e-07 2.332e-07 2.564e-07 2.244e-07 2.694e-07
  3.162e-02 2.484e+01 2.274e+01 2.713e+01 2.071e+01 2.939e+01 3.162e-02 3.265e+00 3.176e+00 3.358e+00 3.080e+00 3.454e+00 3.162e+02 2.450e-07 2.329e-07 2.557e-07 2.240e-07 2.685e-07
  3.548e-02 2.283e+01 2.108e+01 2.471e+01 1.936e+01 2.656e+01 3.548e-02 3.188e+00 3.109e+00 3.269e+00 3.022e+00 3.353e+00 3.548e+02 2.444e-07 2.325e-07 2.550e-07 2.236e-07 2.675e-07
  3.981e-02 2.095e+01 1.950e+01 2.249e+01 1.808e+01 2.398e+01 3.981e-02 3.107e+00 3.035e+00 3.178e+00 2.960e+00 3.251e+00 3.981e+02 2.436e-07 2.318e-07 2.539e-07 2.230e-07 2.662e-07
  4.467e-02 1.919e+01 1.802e+01 2.042e+01 1.680e+01 2.165e+01 4.467e-02 3.022e+00 2.959e+00 3.084e+00 2.894e+00 3.146e+00 4.467e+02 2.426e-07 2.312e-07 2.527e-07 2.224e-07 2.648e-07
  5.012e-02 1.754e+01 1.660e+01 1.854e+01 1.559e+01 1.955e+01 5.012e-02 2.934e+00 2.878e+00 2.987e+00 2.821e+00 3.040e+00 5.012e+02 2.415e-07 2.302e-07 2.512e-07 2.217e-07 2.631e-07
  5.623e-02 1.600e+01 1.524e+01 1.677e+01 1.444e+01 1.756e+01 5.623e-02 2.841e+00 2.792e+00 2.888e+00 2.744e+00 2.932e+00 5.623e+02 2.401e-07 2.290e-07 2.496e-07 2.207e-07 2.612e-07
  6.310e-02 1.455e+01 1.395e+01 1.515e+01 1.334e+01 1.574e+01 6.310e-02 2.745e+00 2.702e+00 2.784e+00 2.662e+00 2.821e+00 6.310e+02 2.385e-07 2.277e-07 2.478e-07 2.195e-07 2.588e-07
  7.079e-02 1.320e+01 1.273e+01 1.366e+01 1.226e+01 1.410e+01 7.079e-02 2.644e+00 2.605e+00 2.677e+00 2.572e+00 2.708e+00 7.079e+02 2.366e-07 2.261e-07 2.456e-07 2.181e-07 2.561e-07
  7.943e-02 1.194e+01 1.158e+01 1.228e+01 1.119e+01 1.263e+01 7.943e-02 2.539e+00 2.503e+00 2.567e+00 2.475e+00 2.598e+00 7.943e+02 2.343e-07 2.242e-07 2.431e-07 2.164e-07 2.532e-07
  8.913e-02 1.076e+01 1.048e+01 1.101e+01 1.019e+01 1.128e+01 8.913e-02 2.430e+00 2.397e+00 2.455e+00 2.371e+00 2.482e+00 8.913e+02 2.317e-07 2.220e-07 2.402e-07 2.145e-07 2.499e-07
  1.000e-01 9.663e+00 9.442e+00 9.856e+00 9.220e+00 1.005e+01 1.000e-01 2.317e+00 2.286e+00 2.341e+00 2.263e+00 2.367e+00 1.000e+03 2.286e-07 2.192e-07 2.368e-07 2.121e-07 2.460e-07
  1.122e-01 8.639e+00 8.467e+00 8.786e+00 8.308e+00 8.948e+00 1.122e-01 2.201e+00 2.172e+00 2.223e+00 2.150e+00 2.247e+00 1.122e+03 2.250e-07 2.162e-07 2.328e-07 2.093e-07 2.415e-07
  1.259e-01 7.686e+00 7.543e+00 7.801e+00 7.416e+00 7.923e+00 1.259e-01 2.080e+00 2.054e+00 2.102e+00 2.033e+00 2.124e+00 1.259e+03 2.210e-07 2.127e-07 2.283e-07 2.060e-07 2.363e-07
  1.413e-01 6.802e+00 6.684e+00 6.897e+00 6.579e+00 6.986e+00 1.413e-01 1.957e+00 1.933e+00 1.978e+00 1.910e+00 2.000e+00 1.413e+03 2.163e-07 2.084e-07 2.232e-07 2.019e-07 2.307e-07
  1.585e-01 5.985e+00 5.884e+00 6.071e+00 5.796e+00 6.138e+00 1.585e-01 1.831e+00 1.808e+00 1.851e+00 1.786e+00 1.873e+00 1.585e+03 2.110e-07 2.035e-07 2.177e-07 1.975e-07 2.244e-07
  1.778e-01 5.233e+00 5.146e+00 5.305e+00 5.061e+00 5.371e+00 1.778e-01 1.703e+00 1.681e+00 1.722e+00 1.660e+00 1.744e+00 1.778e+03 2.050e-07 1.981e-07 2.115e-07 1.926e-07 2.173e-07
  1.995e-01 4.543e+00 4.468e+00 4.607e+00 4.383e+00 4.662e+00 1.995e-01 1.574e+00 1.553e+00 1.593e+00 1.534e+00 1.614e+00 1.995e+03 1.983e-07 1.919e-07 2.045e-07 1.866e-07 2.098e-07
  2.239e-01 3.913e+00 3.850e+00 3.970e+00 3.773e+00 4.018e+00 2.239e-01 1.444e+00 1.424e+00 1.462e+00 1.406e+00 1.484e+00 2.239e+03 1.909e-07 1.851e-07 1.967e-07 1.800e-07 2.019e-07
  2.512e-01 3.343e+00 3.289e+00 3.391e+00 3.224e+00 3.433e+00 2.512e-01 1.315e+00 1.296e+00 1.333e+00 1.278e+00 1.352e+00 2.512e+03 1.828e-07 1.775e-07 1.883e-07 1.727e-07 1.930e-07
  2.818e-01 2.829e+00 2.784e+00 2.868e+00 2.734e+00 2.907e+00 2.818e-01 1.188e+00 1.169e+00 1.205e+00 1.152e+00 1.224e+00 2.818e+03 1.740e-07 1.692e-07 1.792e-07 1.646e-07 1.835e-07
  3.162e-01 2.371e+00 2.334e+00 2.402e+00 2.297e+00 2.433e+00 3.162e-01 1.063e+00 1.045e+00 1.080e+00 1.030e+00 1.099e+00 3.162e+03 1.645e-07 1.602e-07 1.694e-07 1.559e-07 1.736e-07
  3.548e-01 1.965e+00 1.935e+00 1.991e+00 1.908e+00 2.022e+00 3.548e-01 9.425e-01 9.256e-01 9.600e-01 9.097e-01 9.774e-01 3.548e+03 1.545e-07 1.506e-07 1.589e-07 1.468e-07 1.626e-07
  3.981e-01 1.611e+00 1.586e+00 1.632e+00 1.563e+00 1.660e+00 3.981e-01 8.268e-01 8.107e-01 8.442e-01 7.947e-01 8.609e-01 3.981e+03 1.439e-07 1.405e-07 1.479e-07 1.371e-07 1.514e-07
  4.467e-01 1.304e+00 1.284e+00 1.323e+00 1.262e+00 1.345e+00 4.467e-01 7.173e-01 7.021e-01 7.343e-01 6.867e-01 7.502e-01 4.467e+03 1.330e-07 1.300e-07 1.365e-07 1.269e-07 1.397e-07
  5.012e-01 1.042e+00 1.023e+00 1.061e+00 1.006e+00 1.078e+00 5.012e-01 6.151e-01 6.003e-01 6.314e-01 5.855e-01 6.460e-01 5.012e+03 1.218e-07 1.192e-07 1.248e-07 1.167e-07 1.276e-07
  5.623e-01 8.210e-01 8.045e-01 8.394e-01 7.887e-01 8.553e-01 5.623e-01 5.209e-01 5.073e-01 5.368e-01 4.931e-01 5.505e-01 5.623e+03 1.105e-07 1.083e-07 1.130e-07 1.061e-07 1.153e-07
  6.310e-01 6.376e-01 6.230e-01 6.544e-01 6.082e-01 6.703e-01 6.310e-01 4.355e-01 4.225e-01 4.501e-01 4.100e-01 4.630e-01 6.310e+03 9.921e-08 9.748e-08 1.012e-07 9.553e-08 1.032e-07
  7.079e-01 4.877e-01 4.749e-01 5.027e-01 4.615e-01 5.170e-01 7.079e-01 3.591e-01 3.474e-01 3.724e-01 3.358e-01 3.835e-01 7.079e+03 8.817e-08 8.673e-08 8.980e-08 8.520e-08 9.135e-08
  7.943e-01 3.672e-01 3.562e-01 3.805e-01 3.450e-01 3.921e-01 7.943e-01 2.920e-01 2.817e-01 3.037e-01 2.713e-01 3.135e-01 7.943e+03 7.751e-08 7.633e-08 7.872e-08 7.513e-08 7.992e-08
  8.913e-01 2.720e-01 2.630e-01 2.829e-01 2.535e-01 2.929e-01 8.913e-01 2.340e-01 2.249e-01 2.439e-01 2.166e-01 2.526e-01 8.913e+03 6.737e-08 6.646e-08 6.825e-08 6.555e-08 6.924e-08
  1.000e+00 1.981e-01 1.909e-01 2.068e-01 1.835e-01 2.147e-01 1.000e+00 1.848e-01 1.769e-01 1.931e-01 1.696e-01 2.004e-01 1.000e+04 5.789e-08 5.716e-08 5.857e-08 5.646e-08 5.928e-08
  1.122e+00 1.419e-01 1.364e-01 1.486e-01 1.307e-01 1.546e-01 1.122e+00 1.437e-01 1.371e-01 1.506e-01 1.311e-01 1.561e-01 1.122e+04 4.916e-08 4.857e-08 4.971e-08 4.798e-08 5.027e-08
  1.259e+00 9.994e-02 9.563e-02 1.049e-01 9.156e-02 1.094e-01 1.259e+00 1.101e-01 1.044e-01 1.156e-01 9.984e-02 1.199e-01 1.259e+04 4.127e-08 4.072e-08 4.172e-08 4.016e-08 4.215e-08
  1.413e+00 6.918e-02 6.589e-02 7.273e-02 6.288e-02 7.585e-02 1.413e+00 8.301e-02 7.840e-02 8.727e-02 7.438e-02 9.107e-02 1.413e+04 3.424e-08 3.374e-08 3.464e-08 3.319e-08 3.502e-08
  1.585e+00 4.707e-02 4.461e-02 4.962e-02 4.248e-02 5.156e-02 1.585e+00 6.167e-02 5.789e-02 6.505e-02 5.461e-02 6.844e-02 1.585e+04 2.809e-08 2.767e-08 2.846e-08 2.713e-08 2.877e-08
  1.778e+00 3.150e-02 2.972e-02 3.320e-02 2.819e-02 3.461e-02 1.778e+00 4.514e-02 4.192e-02 4.788e-02 3.936e-02 5.104e-02 1.778e+04 2.280e-08 2.240e-08 2.312e-08 2.196e-08 2.340e-08
  1.995e+00 2.073e-02 1.942e-02 2.190e-02 1.828e-02 2.299e-02 1.995e+00 3.255e-02 2.987e-02 3.476e-02 2.773e-02 3.740e-02 1.995e+04 1.831e-08 1.797e-08 1.859e-08 1.764e-08 1.884e-08
  2.239e+00 1.343e-02 1.245e-02 1.427e-02 1.166e-02 1.519e-02 2.239e+00 2.314e-02 2.086e-02 2.496e-02 1.898e-02 2.715e-02 2.239e+04 1.456e-08 1.428e-08 1.480e-08 1.396e-08 1.501e-08
  2.512e+00 8.565e-03 7.825e-03 9.167e-03 7.222e-03 9.876e-03 2.512e+00 1.623e-02 1.436e-02 1.774e-02 1.262e-02 1.947e-02 2.512e+04 1.148e-08 1.124e-08 1.168e-08 1.097e-08 1.187e-08
  2.818e+00 5.382e-03 4.817e-03 5.821e-03 4.344e-03 6.351e-03 2.818e+00 1.123e-02 9.703e-03 1.243e-02 8.126e-03 1.381e-02 2.818e+04 8.977e-09 8.771e-09 9.148e-09 8.570e-09 9.336e-09
  3.162e+00 3.334e-03 2.922e-03 3.660e-03 2.513e-03 4.031e-03 3.162e+00 7.670e-03 6.416e-03 8.649e-03 5.045e-03 9.811e-03 3.162e+04 6.970e-09 6.792e-09 7.125e-09 6.630e-09 7.293e-09
  3.548e+00 2.037e-03 1.733e-03 2.273e-03 1.393e-03 2.531e-03 3.548e+00 5.177e-03 4.166e-03 5.969e-03 3.091e-03 6.885e-03 3.548e+04 5.378e-09 5.220e-09 5.520e-09 5.057e-09 5.665e-09
  3.981e+00 1.229e-03 1.006e-03 1.399e-03 7.614e-04 1.602e-03 3.981e+00 3.455e-03 2.670e-03 4.087e-03 1.826e-03 4.802e-03 3.981e+04 4.129e-09 3.983e-09 4.267e-09 3.838e-09 4.405e-09
  4.467e+00 7.330e-04 5.746e-04 8.553e-04 3.982e-04 9.967e-04 4.467e+00 2.281e-03 1.690e-03 2.769e-03 1.074e-03 3.288e-03 4.467e+04 3.154e-09 3.021e-09 3.288e-09 2.888e-09 3.419e-09
  5.012e+00 4.322e-04 3.243e-04 5.187e-04 2.086e-04 6.127e-04 5.012e+00 1.491e-03 1.062e-03 1.859e-03 6.111e-04 2.250e-03 5.012e+04 2.404e-09 2.281e-09 2.531e-09 2.159e-09 2.656e-09
  5.623e+00 2.522e-04 1.814e-04 3.108e-04 1.056e-04 3.718e-04 5.623e+00 9.660e-04 6.563e-04 1.244e-03 3.433e-04 1.542e-03 5.623e+04 1.823e-09 1.712e-09 1.941e-09 1.596e-09 2.060e-09
  6.310e+00 1.458e-04 9.997e-05 1.852e-04 5.268e-05 2.271e-04 6.310e+00 6.204e-04 3.989e-04 8.270e-04 1.901e-04 1.051e-03 6.310e+04 1.385e-09 1.287e-09 1.493e-09 1.183e-09 1.593e-09
  7.079e+00 8.353e-05 5.444e-05 1.099e-04 2.591e-05 1.382e-04 7.079e+00 3.953e-04 2.403e-04 5.449e-04 1.023e-04 7.129e-04 7.079e+04 1.044e-09 9.558e-10 1.140e-09 8.683e-10 1.232e-09
  7.943e+00 4.747e-05 2.914e-05 6.484e-05 1.237e-05 8.364e-05 7.943e+00 2.501e-04 1.428e-04 3.565e-04 5.360e-05 4.845e-04 7.943e+04 7.934e-10 7.187e-10 8.762e-10 6.419e-10 9.555e-10
  8.913e+00 2.678e-05 1.542e-05 3.783e-05 5.751e-06 5.048e-05 8.913e+00 1.572e-04 8.411e-05 2.323e-04 2.730e-05 3.257e-04 8.913e+04 5.932e-10 5.273e-10 6.653e-10 4.655e-10 7.368e-10
  1.000e+01 1.500e-05 8.092e-06 2.191e-05 2.592e-06 3.053e-05 1.000e+01 9.817e-05 4.893e-05 1.507e-04 1.362e-05 2.166e-04 1.000e+05 4.541e-10 4.007e-10 5.134e-10 3.488e-10 5.734e-10


==> TabulatedProfiles/profiles_highz_sample.txt <==
# p_r       p_best    p_inf_68  p_sup_68  p_inf_95  p_sup_95  y_t       y_best    y_inf_68  y_sup_68  y_inf_95  y_sup_95  tf_lt     tf_best   tf_inf_68 tf_sup_68 tf_inf_95 tf_sup_95
#                                                                                                                         [am]      [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)]
  1.000e-02 2.696e+01 2.599e+01 1.152e+02 1.779e+01 2.270e+02 1.000e-02 3.491e+00 3.429e+00 5.788e+00 2.992e+00 8.007e+00 1.000e+02 2.209e-07 2.064e-07 2.366e-07 1.949e-07 2.555e-07
  1.122e-02 2.620e+01 2.528e+01 1.044e+02 1.757e+01 2.002e+02 1.122e-02 3.478e+00 3.413e+00 5.661e+00 2.985e+00 7.725e+00 1.122e+02 2.208e-07 2.063e-07 2.365e-07 1.948e-07 2.551e-07
  1.259e-02 2.544e+01 2.456e+01 9.493e+01 1.734e+01 1.764e+02 1.259e-02 3.464e+00 3.394e+00 5.540e+00 2.975e+00 7.446e+00 1.259e+02 2.207e-07 2.063e-07 2.363e-07 1.948e-07 2.545e-07
  1.413e-02 2.467e+01 2.394e+01 8.585e+01 1.709e+01 1.554e+02 1.413e-02 3.448e+00 3.373e+00 5.415e+00 2.966e+00 7.169e+00 1.413e+02 2.206e-07 2.063e-07 2.362e-07 1.948e-07 2.539e-07
  1.585e-02 2.390e+01 2.341e+01 7.796e+01 1.681e+01 1.369e+02 1.585e-02 3.429e+00 3.352e+00 5.285e+00 2.957e+00 6.896e+00 1.585e+02 2.204e-07 2.062e-07 2.359e-07 1.947e-07 2.532e-07
  1.778e-02 2.313e+01 2.263e+01 7.075e+01 1.649e+01 1.205e+02 1.778e-02 3.408e+00 3.332e+00 5.172e+00 2.944e+00 6.640e+00 1.778e+02 2.202e-07 2.061e-07 2.355e-07 1.947e-07 2.524e-07
  1.995e-02 2.235e+01 2.188e+01 6.425e+01 1.616e+01 1.060e+02 1.995e-02 3.385e+00 3.311e+00 5.036e+00 2.930e+00 6.390e+00 1.995e+02 2.200e-07 2.060e-07 2.353e-07 1.946e-07 2.515e-07
  2.239e-02 2.156e+01 2.110e+01 5.811e+01 1.574e+01 9.305e+01 2.239e-02 3.358e+00 3.288e+00 4.899e+00 2.914e+00 6.133e+00 2.239e+02 2.197e-07 2.058e-07 2.347e-07 1.945e-07 2.508e-07
  2.512e-02 2.076e+01 2.034e+01 5.256e+01 1.531e+01 8.163e+01 2.512e-02 3.329e+00 3.257e+00 4.757e+00 2.894e+00 5.871e+00 2.512e+02 2.194e-07 2.057e-07 2.340e-07 1.944e-07 2.500e-07
  2.818e-02 1.996e+01 1.949e+01 4.752e+01 1.485e+01 7.155e+01 2.818e-02 3.295e+00 3.223e+00 4.609e+00 2.874e+00 5.612e+00 2.818e+02 2.190e-07 2.055e-07 2.334e-07 1.942e-07 2.490e-07
  3.162e-02 1.914e+01 1.864e+01 4.289e+01 1.442e+01 6.265e+01 3.162e-02 3.257e+00 3.184e+00 4.478e+00 2.850e+00 5.362e+00 3.162e+02 2.186e-07 2.053e-07 2.326e-07 1.941e-07 2.479e-07
  3.548e-02 1.831e+01 1.781e+01 3.860e+01 1.392e+01 5.497e+01 3.548e-02 3.215e+00 3.135e+00 4.322e+00 2.819e+00 5.128e+00 3.548e+02 2.180e-07 2.049e-07 2.318e-07 1.938e-07 2.462e-07
  3.981e-02 1.747e+01 1.699e+01 3.460e+01 1.338e+01 4.819e+01 3.981e-02 3.167e+00 3.093e+00 4.181e+00 2.784e+00 4.893e+00 3.981e+02 2.173e-07 2.044e-07 2.308e-07 1.936e-07 2.447e-07
  4.467e-02 1.661e+01 1.611e+01 3.120e+01 1.288e+01 4.209e+01 4.467e-02 3.114e+00 3.044e+00 4.015e+00 2.748e+00 4.655e+00 4.467e+02 2.166e-07 2.040e-07 2.297e-07 1.933e-07 2.434e-07
  5.012e-02 1.574e+01 1.518e+01 2.795e+01 1.233e+01 3.671e+01 5.012e-02 3.054e+00 2.984e+00 3.851e+00 2.709e+00 4.409e+00 5.012e+02 2.156e-07 2.035e-07 2.284e-07 1.929e-07 2.415e-07
  5.623e-02 1.486e+01 1.435e+01 2.500e+01 1.175e+01 3.215e+01 5.623e-02 2.987e+00 2.909e+00 3.690e+00 2.665e+00 4.166e+00 5.623e+02 2.145e-07 2.028e-07 2.269e-07 1.925e-07 2.394e-07
  6.310e-02 1.397e+01 1.352e+01 2.231e+01 1.119e+01 2.811e+01 6.310e-02 2.913e+00 2.837e+00 3.523e+00 2.612e+00 3.922e+00 6.310e+02 2.132e-07 2.020e-07 2.250e-07 1.920e-07 2.369e-07
  7.079e-02 1.307e+01 1.259e+01 1.987e+01 1.063e+01 2.455e+01 7.079e-02 2.832e+00 2.761e+00 3.356e+00 2.553e+00 3.677e+00 7.079e+02 2.117e-07 2.009e-07 2.230e-07 1.913e-07 2.339e-07
  7.943e-02 1.217e+01 1.168e+01 1.758e+01 1.002e+01 2.119e+01 7.943e-02 2.742e+00 2.674e+00 3.179e+00 2.484e+00 3.435e+00 7.943e+02 2.100e-07 1.998e-07 2.208e-07 1.905e-07 2.308e-07
  8.913e-02 1.126e+01 1.085e+01 1.553e+01 9.376e+00 1.821e+01 8.913e-02 2.644e+00 2.581e+00 3.002e+00 2.410e+00 3.203e+00 8.913e+02 2.079e-07 1.983e-07 2.181e-07 1.894e-07 2.273e-07
  1.000e-01 1.036e+01 9.949e+00 1.366e+01 8.728e+00 1.561e+01 1.000e-01 2.537e+00 2.479e+00 2.819e+00 2.328e+00 2.986e+00 1.000e+03 2.056e-07 1.965e-07 2.151e-07 1.881e-07 2.239e-07
  1.122e-01 9.456e+00 9.084e+00 1.197e+01 8.051e+00 1.334e+01 1.122e-01 2.421e+00 2.364e+00 2.639e+00 2.237e+00 2.766e+00 1.122e+03 2.029e-07 1.945e-07 2.117e-07 1.865e-07 2.199e-07
  1.259e-01 8.568e+00 8.250e+00 1.042e+01 7.408e+00 1.145e+01 1.259e-01 2.297e+00 2.242e+00 2.462e+00 2.137e+00 2.553e+00 1.259e+03 1.997e-07 1.919e-07 2.079e-07 1.845e-07 2.154e-07
  1.413e-01 7.699e+00 7.417e+00 9.023e+00 6.726e+00 9.767e+00 1.413e-01 2.165e+00 2.115e+00 2.284e+00 2.028e+00 2.355e+00 1.413e+03 1.962e-07 1.892e-07 2.036e-07 1.820e-07 2.105e-07
  1.585e-01 6.856e+00 6.607e+00 7.755e+00 6.056e+00 8.279e+00 1.585e-01 2.026e+00 1.979e+00 2.104e+00 1.906e+00 2.171e+00 1.585e+03 1.922e-07 1.858e-07 1.987e-07 1.791e-07 2.048e-07
  1.778e-01 6.045e+00 5.828e+00 6.644e+00 5.408e+00 7.006e+00 1.778e-01 1.881e+00 1.837e+00 1.929e+00 1.786e+00 1.985e+00 1.778e+03 1.876e-07 1.819e-07 1.934e-07 1.759e-07 1.988e-07
  1.995e-01 5.273e+00 5.078e+00 5.650e+00 4.780e+00 5.936e+00 1.995e-01 1.731e+00 1.688e+00 1.758e+00 1.654e+00 1.805e+00 1.995e+03 1.825e-07 1.776e-07 1.876e-07 1.722e-07 1.924e-07
  2.239e-01 4.548e+00 4.386e+00 4.758e+00 4.177e+00 4.978e+00 2.239e-01 1.579e+00 1.534e+00 1.592e+00 1.511e+00 1.626e+00 2.239e+03 1.769e-07 1.724e-07 1.812e-07 1.679e-07 1.853e-07
  2.512e-01 3.875e+00 3.737e+00 3.981e+00 3.607e+00 4.149e+00 2.512e-01 1.426e+00 1.377e+00 1.432e+00 1.354e+00 1.453e+00 2.512e+03 1.707e-07 1.667e-07 1.746e-07 1.629e-07 1.783e-07
  2.818e-01 3.259e+00 3.128e+00 3.308e+00 3.060e+00 3.423e+00 2.818e-01 1.273e+00 1.225e+00 1.275e+00 1.198e+00 1.294e+00 2.818e+03 1.638e-07 1.603e-07 1.671e-07 1.572e-07 1.705e-07
  3.162e-01 2.703e+00 2.585e+00 2.721e+00 2.530e+00 2.796e+00 3.162e-01 1.124e+00 1.078e+00 1.127e+00 1.051e+00 1.144e+00 3.162e+03 1.564e-07 1.534e-07 1.594e-07 1.505e-07 1.620e-07
  3.548e-01 2.210e+00 2.100e+00 2.218e+00 2.046e+00 2.263e+00 3.548e-01 9.809e-01 9.364e-01 9.848e-01 9.112e-01 1.003e+00 3.548e+03 1.485e-07 1.458e-07 1.509e-07 1.433e-07 1.534e-07
  3.981e-01 1.780e+00 1.684e+00 1.784e+00 1.632e+00 1.821e+00 3.981e-01 8.450e-01 8.053e-01 8.505e-01 7.812e-01 8.702e-01 3.981e+03 1.400e-07 1.376e-07 1.420e-07 1.354e-07 1.445e-07
  4.467e-01 1.412e+00 1.332e+00 1.418e+00 1.283e+00 1.450e+00 4.467e-01 7.183e-01 6.846e-01 7.251e-01 6.623e-01 7.454e-01 4.467e+03 1.310e-07 1.289e-07 1.327e-07 1.270e-07 1.350e-07
  5.012e-01 1.101e+00 1.037e+00 1.110e+00 9.937e-01 1.142e+00 5.012e-01 6.022e-01 5.746e-01 6.102e-01 5.561e-01 6.294e-01 5.012e+03 1.217e-07 1.198e-07 1.231e-07 1.182e-07 1.249e-07
  5.623e-01 8.453e-01 7.960e-01 8.560e-01 7.640e-01 8.848e-01 5.623e-01 4.979e-01 4.754e-01 5.068e-01 4.592e-01 5.229e-01 5.623e+03 1.120e-07 1.104e-07 1.132e-07 1.090e-07 1.148e-07
  6.310e-01 6.380e-01 6.026e-01 6.483e-01 5.785e-01 6.732e-01 6.310e-01 4.057e-01 3.880e-01 4.143e-01 3.754e-01 4.283e-01 6.310e+03 1.022e-07 1.008e-07 1.032e-07 9.965e-08 1.044e-07
  7.079e-01 4.735e-01 4.479e-01 4.834e-01 4.295e-01 5.035e-01 7.079e-01 3.259e-01 3.124e-01 3.340e-01 3.021e-01 3.458e-01 7.079e+03 9.234e-08 9.111e-08 9.320e-08 9.006e-08 9.425e-08
  7.943e-01 3.455e-01 3.280e-01 3.544e-01 3.150e-01 3.693e-01 7.943e-01 2.579e-01 2.477e-01 2.658e-01 2.389e-01 2.756e-01 7.943e+03 8.254e-08 8.147e-08 8.332e-08 8.041e-08 8.423e-08
  8.913e-01 2.478e-01 2.364e-01 2.554e-01 2.268e-01 2.662e-01 8.913e-01 2.012e-01 1.933e-01 2.089e-01 1.857e-01 2.166e-01 8.913e+03 7.296e-08 7.198e-08 7.376e-08 7.107e-08 7.467e-08
  1.000e+00 1.749e-01 1.674e-01 1.811e-01 1.603e-01 1.881e-01 1.000e+00 1.547e-01 1.485e-01 1.619e-01 1.418e-01 1.681e-01 1.000e+04 6.372e-08 6.277e-08 6.477e-08 6.174e-08 6.579e-08
  1.122e+00 1.214e-01 1.164e-01 1.266e-01 1.115e-01 1.317e-01 1.122e+00 1.173e-01 1.123e-01 1.238e-01 1.062e-01 1.294e-01 1.122e+04 5.497e-08 5.404e-08 5.634e-08 5.283e-08 5.743e-08
  1.259e+00 8.295e-02 7.965e-02 8.711e-02 7.607e-02 9.042e-02 1.259e+00 8.770e-02 8.313e-02 9.357e-02 7.808e-02 9.869e-02 1.259e+04 4.679e-08 4.586e-08 4.850e-08 4.455e-08 4.971e-08
  1.413e+00 5.582e-02 5.353e-02 5.918e-02 5.066e-02 6.171e-02 1.413e+00 6.471e-02 6.075e-02 6.998e-02 5.602e-02 7.434e-02 1.413e+04 3.929e-08 3.839e-08 4.129e-08 3.687e-08 4.271e-08
  1.585e+00 3.701e-02 3.514e-02 3.967e-02 3.291e-02 4.174e-02 1.585e+00 4.713e-02 4.356e-02 5.184e-02 3.916e-02 5.568e-02 1.585e+04 3.254e-08 3.162e-08 3.480e-08 3.012e-08 3.632e-08
  1.778e+00 2.420e-02 2.274e-02 2.624e-02 2.082e-02 2.794e-02 1.778e+00 3.391e-02 3.065e-02 3.798e-02 2.697e-02 4.124e-02 1.778e+04 2.655e-08 2.570e-08 2.900e-08 2.407e-08 3.064e-08
  1.995e+00 1.561e-02 1.440e-02 1.729e-02 1.287e-02 1.857e-02 1.995e+00 2.412e-02 2.117e-02 2.767e-02 1.822e-02 3.068e-02 1.995e+04 2.135e-08 2.062e-08 2.396e-08 1.899e-08 2.566e-08
  2.239e+00 9.944e-03 8.931e-03 1.120e-02 7.790e-03 1.217e-02 2.239e+00 1.696e-02 1.440e-02 1.989e-02 1.192e-02 2.226e-02 2.239e+04 1.692e-08 1.625e-08 1.966e-08 1.475e-08 2.136e-08
  2.512e+00 6.261e-03 5.432e-03 7.232e-03 4.582e-03 8.030e-03 2.512e+00 1.181e-02 9.680e-03 1.421e-02 7.738e-03 1.623e-02 2.512e+04 1.321e-08 1.264e-08 1.597e-08 1.122e-08 1.766e-08
  2.818e+00 3.898e-03 3.262e-03 4.611e-03 2.644e-03 5.176e-03 2.818e+00 8.143e-03 6.370e-03 1.006e-02 4.885e-03 1.175e-02 2.818e+04 1.016e-08 9.723e-09 1.285e-08 8.465e-09 1.445e-08
  3.162e+00 2.403e-03 1.923e-03 2.921e-03 1.501e-03 3.351e-03 3.162e+00 5.564e-03 4.124e-03 7.049e-03 3.029e-03 8.519e-03 3.162e+04 7.708e-09 7.339e-09 1.027e-08 6.298e-09 1.187e-08
  3.548e+00 1.467e-03 1.113e-03 1.832e-03 8.241e-04 2.155e-03 3.548e+00 3.771e-03 2.645e-03 4.940e-03 1.866e-03 6.082e-03 3.548e+04 5.767e-09 5.462e-09 8.132e-09 4.598e-09 9.720e-09
  3.981e+00 8.880e-04 6.360e-04 1.141e-03 4.536e-04 1.388e-03 3.981e+00 2.536e-03 1.666e-03 3.414e-03 1.120e-03 4.350e-03 3.981e+04 4.260e-09 4.039e-09 6.438e-09 3.347e-09 7.938e-09
  4.467e+00 5.332e-04 3.586e-04 7.076e-04 2.431e-04 8.821e-04 4.467e+00 1.694e-03 1.038e-03 2.349e-03 6.610e-04 3.108e-03 4.467e+04 3.108e-09 2.945e-09 5.064e-09 2.373e-09 6.436e-09
  5.012e+00 3.178e-04 1.997e-04 4.343e-04 1.276e-04 5.613e-04 5.012e+00 1.124e-03 6.362e-04 1.612e-03 3.832e-04 2.200e-03 5.012e+04 2.245e-09 2.133e-09 3.949e-09 1.662e-09 5.160e-09
  5.623e+00 1.882e-04 1.090e-04 2.656e-04 6.576e-05 3.558e-04 5.623e+00 7.414e-04 3.849e-04 1.099e-03 2.190e-04 1.549e-03 5.623e+04 1.602e-09 1.528e-09 3.080e-09 1.152e-09 4.127e-09
  6.310e+00 1.108e-04 5.860e-05 1.621e-04 3.351e-05 2.240e-04 6.310e+00 4.865e-04 2.341e-04 7.480e-04 1.235e-04 1.086e-03 6.310e+04 1.138e-09 1.084e-09 2.395e-09 7.895e-10 3.307e-09
  7.079e+00 6.483e-05 3.178e-05 9.818e-05 1.680e-05 1.398e-04 7.079e+00 3.177e-04 1.391e-04 5.027e-04 7.093e-05 7.660e-04 7.079e+04 7.977e-10 7.694e-10 1.853e-09 5.436e-10 2.660e-09
  7.943e+00 3.776e-05 1.687e-05 5.911e-05 8.587e-06 8.778e-05 7.943e+00 2.066e-04 8.175e-05 3.384e-04 3.943e-05 5.410e-04 7.943e+04 5.613e-10 5.390e-10 1.443e-09 3.709e-10 2.140e-09
  8.913e+00 2.190e-05 8.840e-06 3.545e-05 4.249e-06 5.509e-05 8.913e+00 1.338e-04 4.827e-05 2.265e-04 2.142e-05 3.792e-04 8.913e+04 3.863e-10 3.745e-10 1.115e-09 2.490e-10 1.709e-09
  1.000e+01 1.264e-05 4.636e-06 2.115e-05 2.053e-06 3.464e-05 1.000e+01 8.633e-05 2.827e-05 1.498e-04 1.152e-05 2.668e-04 1.000e+05 2.729e-10 2.655e-10 8.691e-10 1.680e-10 1.376e-09


==> TabulatedProfiles/profiles_lowm_sample.txt <==
# p_r       p_best    p_inf_68  p_sup_68  p_inf_95  p_sup_95  y_t       y_best    y_inf_68  y_sup_68  y_inf_95  y_sup_95  tf_lt     tf_best   tf_inf_68 tf_sup_68 tf_inf_95 tf_sup_95
#                                                                                                                         [am]      [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)]
  1.000e-02 2.561e+01 1.674e+01 3.260e+01 1.161e+01 4.179e+01 1.000e-02 2.206e+00 1.934e+00 2.412e+00 1.737e+00 2.667e+00 1.000e+02 1.660e-07 1.587e-07 1.742e-07 1.511e-07 1.830e-07
  1.122e-02 2.381e+01 1.580e+01 3.011e+01 1.113e+01 3.810e+01 1.122e-02 2.184e+00 1.919e+00 2.384e+00 1.730e+00 2.626e+00 1.122e+02 1.660e-07 1.587e-07 1.742e-07 1.511e-07 1.829e-07
  1.259e-02 2.212e+01 1.493e+01 2.769e+01 1.067e+01 3.473e+01 1.259e-02 2.161e+00 1.904e+00 2.350e+00 1.721e+00 2.581e+00 1.259e+02 1.660e-07 1.587e-07 1.741e-07 1.511e-07 1.829e-07
  1.413e-02 2.055e+01 1.412e+01 2.546e+01 1.021e+01 3.170e+01 1.413e-02 2.137e+00 1.891e+00 2.319e+00 1.712e+00 2.536e+00 1.413e+02 1.660e-07 1.587e-07 1.741e-07 1.511e-07 1.829e-07
  1.585e-02 1.908e+01 1.334e+01 2.344e+01 9.752e+00 2.892e+01 1.585e-02 2.111e+00 1.878e+00 2.288e+00 1.703e+00 2.490e+00 1.585e+02 1.659e-07 1.587e-07 1.741e-07 1.511e-07 1.829e-07
  1.778e-02 1.771e+01 1.260e+01 2.160e+01 9.338e+00 2.634e+01 1.778e-02 2.085e+00 1.862e+00 2.255e+00 1.692e+00 2.445e+00 1.778e+02 1.659e-07 1.587e-07 1.741e-07 1.511e-07 1.828e-07
  1.995e-02 1.643e+01 1.192e+01 1.986e+01 8.948e+00 2.404e+01 1.995e-02 2.057e+00 1.844e+00 2.217e+00 1.682e+00 2.395e+00 1.995e+02 1.659e-07 1.586e-07 1.740e-07 1.511e-07 1.828e-07
  2.239e-02 1.523e+01 1.121e+01 1.829e+01 8.564e+00 2.195e+01 2.239e-02 2.028e+00 1.825e+00 2.177e+00 1.673e+00 2.342e+00 2.239e+02 1.658e-07 1.586e-07 1.740e-07 1.510e-07 1.827e-07
  2.512e-02 1.412e+01 1.057e+01 1.683e+01 8.180e+00 2.003e+01 2.512e-02 1.997e+00 1.807e+00 2.139e+00 1.663e+00 2.290e+00 2.512e+02 1.658e-07 1.586e-07 1.739e-07 1.510e-07 1.827e-07
  2.818e-02 1.307e+01 9.935e+00 1.543e+01 7.807e+00 1.819e+01 2.818e-02 1.965e+00 1.787e+00 2.097e+00 1.651e+00 2.237e+00 2.818e+02 1.657e-07 1.585e-07 1.739e-07 1.509e-07 1.826e-07
  3.162e-02 1.210e+01 9.333e+00 1.416e+01 7.444e+00 1.652e+01 3.162e-02 1.932e+00 1.765e+00 2.055e+00 1.637e+00 2.184e+00 3.162e+02 1.656e-07 1.584e-07 1.738e-07 1.509e-07 1.825e-07
  3.548e-02 1.119e+01 8.774e+00 1.299e+01 7.090e+00 1.505e+01 3.548e-02 1.896e+00 1.740e+00 2.011e+00 1.621e+00 2.129e+00 3.548e+02 1.655e-07 1.583e-07 1.737e-07 1.508e-07 1.823e-07
  3.981e-02 1.034e+01 8.257e+00 1.187e+01 6.723e+00 1.363e+01 3.981e-02 1.859e+00 1.714e+00 1.966e+00 1.603e+00 2.075e+00 3.981e+02 1.654e-07 1.582e-07 1.735e-07 1.507e-07 1.822e-07
  4.467e-02 9.538e+00 7.720e+00 1.087e+01 6.377e+00 1.232e+01 4.467e-02 1.820e+00 1.687e+00 1.918e+00 1.583e+00 2.019e+00 4.467e+02 1.653e-07 1.581e-07 1.733e-07 1.506e-07 1.819e-07
  5.012e-02 8.792e+00 7.212e+00 9.931e+00 6.054e+00 1.113e+01 5.012e-02 1.780e+00 1.656e+00 1.869e+00 1.561e+00 1.964e+00 5.012e+02 1.651e-07 1.579e-07 1.731e-07 1.504e-07 1.817e-07
  5.623e-02 8.093e+00 6.735e+00 9.061e+00 5.731e+00 1.010e+01 5.623e-02 1.737e+00 1.626e+00 1.820e+00 1.539e+00 1.903e+00 5.623e+02 1.648e-07 1.577e-07 1.728e-07 1.503e-07 1.813e-07
  6.310e-02 7.438e+00 6.295e+00 8.258e+00 5.415e+00 9.136e+00 6.310e-02 1.692e+00 1.591e+00 1.766e+00 1.512e+00 1.844e+00 6.310e+02 1.645e-07 1.574e-07 1.724e-07 1.500e-07 1.809e-07
  7.079e-02 6.825e+00 5.848e+00 7.523e+00 5.113e+00 8.261e+00 7.079e-02 1.645e+00 1.554e+00 1.711e+00 1.482e+00 1.783e+00 7.079e+02 1.641e-07 1.571e-07 1.719e-07 1.497e-07 1.803e-07
  7.943e-02 6.250e+00 5.440e+00 6.832e+00 4.818e+00 7.434e+00 7.943e-02 1.595e+00 1.514e+00 1.655e+00 1.450e+00 1.723e+00 7.943e+02 1.636e-07 1.566e-07 1.713e-07 1.494e-07 1.797e-07
  8.913e-02 5.711e+00 5.036e+00 6.197e+00 4.516e+00 6.686e+00 8.913e-02 1.544e+00 1.472e+00 1.597e+00 1.415e+00 1.658e+00 8.913e+02 1.629e-07 1.561e-07 1.706e-07 1.489e-07 1.788e-07
  1.000e-01 5.206e+00 4.652e+00 5.614e+00 4.212e+00 5.993e+00 1.000e-01 1.490e+00 1.427e+00 1.535e+00 1.379e+00 1.588e+00 1.000e+03 1.621e-07 1.554e-07 1.696e-07 1.483e-07 1.778e-07
  1.122e-01 4.733e+00 4.284e+00 5.064e+00 3.922e+00 5.364e+00 1.122e-01 1.433e+00 1.380e+00 1.473e+00 1.337e+00 1.520e+00 1.122e+03 1.612e-07 1.545e-07 1.686e-07 1.476e-07 1.764e-07
  1.259e-01 4.289e+00 3.931e+00 4.547e+00 3.639e+00 4.797e+00 1.259e-01 1.374e+00 1.329e+00 1.409e+00 1.292e+00 1.449e+00 1.259e+03 1.599e-07 1.534e-07 1.672e-07 1.467e-07 1.747e-07
  1.413e-01 3.873e+00 3.592e+00 4.070e+00 3.359e+00 4.281e+00 1.413e-01 1.312e+00 1.274e+00 1.343e+00 1.243e+00 1.379e+00 1.413e+03 1.584e-07 1.519e-07 1.655e-07 1.455e-07 1.727e-07
  1.585e-01 3.483e+00 3.269e+00 3.640e+00 3.093e+00 3.817e+00 1.585e-01 1.248e+00 1.216e+00 1.275e+00 1.188e+00 1.305e+00 1.585e+03 1.566e-07 1.502e-07 1.634e-07 1.440e-07 1.703e-07
  1.778e-01 3.119e+00 2.957e+00 3.245e+00 2.826e+00 3.387e+00 1.778e-01 1.181e+00 1.154e+00 1.205e+00 1.131e+00 1.231e+00 1.778e+03 1.543e-07 1.482e-07 1.607e-07 1.420e-07 1.671e-07
  1.995e-01 2.779e+00 2.657e+00 2.875e+00 2.562e+00 2.981e+00 1.995e-01 1.112e+00 1.089e+00 1.134e+00 1.067e+00 1.157e+00 1.995e+03 1.514e-07 1.456e-07 1.576e-07 1.398e-07 1.634e-07
  2.239e-01 2.462e+00 2.371e+00 2.535e+00 2.296e+00 2.616e+00 2.239e-01 1.042e+00 1.022e+00 1.062e+00 1.001e+00 1.084e+00 2.239e+03 1.480e-07 1.426e-07 1.536e-07 1.370e-07 1.589e-07
  2.512e-01 2.167e+00 2.102e+00 2.226e+00 2.045e+00 2.289e+00 2.512e-01 9.687e-01 9.503e-01 9.890e-01 9.313e-01 1.009e+00 2.512e+03 1.439e-07 1.388e-07 1.491e-07 1.338e-07 1.538e-07
  2.818e-01 1.894e+00 1.844e+00 1.942e+00 1.799e+00 1.990e+00 2.818e-01 8.944e-01 8.767e-01 9.137e-01 8.600e-01 9.339e-01 2.818e+03 1.390e-07 1.343e-07 1.436e-07 1.298e-07 1.478e-07
  3.162e-01 1.641e+00 1.603e+00 1.682e+00 1.564e+00 1.723e+00 3.162e-01 8.190e-01 8.019e-01 8.375e-01 7.874e-01 8.556e-01 3.162e+03 1.332e-07 1.290e-07 1.373e-07 1.251e-07 1.408e-07
  3.548e-01 1.410e+00 1.379e+00 1.447e+00 1.344e+00 1.486e+00 3.548e-01 7.430e-01 7.265e-01 7.617e-01 7.126e-01 7.787e-01 3.548e+03 1.266e-07 1.228e-07 1.299e-07 1.193e-07 1.332e-07
  3.981e-01 1.198e+00 1.171e+00 1.232e+00 1.141e+00 1.268e+00 3.981e-01 6.672e-01 6.517e-01 6.848e-01 6.383e-01 7.015e-01 3.981e+03 1.189e-07 1.156e-07 1.218e-07 1.125e-07 1.246e-07
  4.467e-01 1.007e+00 9.817e-01 1.038e+00 9.582e-01 1.067e+00 4.467e-01 5.922e-01 5.774e-01 6.082e-01 5.653e-01 6.241e-01 4.467e+03 1.104e-07 1.076e-07 1.129e-07 1.051e-07 1.151e-07
  5.012e-01 8.351e-01 8.132e-01 8.624e-01 7.936e-01 8.886e-01 5.012e-01 5.187e-01 5.054e-01 5.334e-01 4.938e-01 5.473e-01 5.012e+03 1.011e-07 9.865e-08 1.033e-07 9.654e-08 1.052e-07
  5.623e-01 6.825e-01 6.630e-01 7.056e-01 6.477e-01 7.275e-01 5.623e-01 4.478e-01 4.354e-01 4.608e-01 4.247e-01 4.729e-01 5.623e+03 9.121e-08 8.906e-08 9.307e-08 8.730e-08 9.506e-08
  6.310e-01 5.486e-01 5.323e-01 5.668e-01 5.203e-01 5.847e-01 6.310e-01 3.802e-01 3.686e-01 3.918e-01 3.598e-01 4.024e-01 6.310e+03 8.094e-08 7.898e-08 8.261e-08 7.753e-08 8.448e-08
  7.079e-01 4.328e-01 4.196e-01 4.466e-01 4.097e-01 4.607e-01 7.079e-01 3.169e-01 3.060e-01 3.269e-01 2.972e-01 3.365e-01 7.079e+03 7.059e-08 6.888e-08 7.216e-08 6.743e-08 7.381e-08
  7.943e-01 3.345e-01 3.238e-01 3.448e-01 3.151e-01 3.559e-01 7.943e-01 2.587e-01 2.490e-01 2.674e-01 2.405e-01 2.760e-01 7.943e+03 6.049e-08 5.901e-08 6.191e-08 5.760e-08 6.342e-08
  8.913e-01 2.524e-01 2.438e-01 2.604e-01 2.368e-01 2.682e-01 8.913e-01 2.064e-01 1.970e-01 2.147e-01 1.888e-01 2.221e-01 8.913e+03 5.093e-08 4.973e-08 5.221e-08 4.841e-08 5.359e-08
  1.000e+00 1.856e-01 1.783e-01 1.915e-01 1.722e-01 1.977e-01 1.000e+00 1.603e-01 1.518e-01 1.680e-01 1.436e-01 1.752e-01 1.000e+04 4.215e-08 4.115e-08 4.329e-08 4.001e-08 4.454e-08
  1.122e+00 1.324e-01 1.263e-01 1.372e-01 1.209e-01 1.423e-01 1.122e+00 1.210e-01 1.135e-01 1.277e-01 1.057e-01 1.347e-01 1.122e+04 3.433e-08 3.349e-08 3.528e-08 3.252e-08 3.626e-08
  1.259e+00 9.144e-02 8.622e-02 9.569e-02 8.142e-02 9.976e-02 1.259e+00 8.831e-02 8.157e-02 9.449e-02 7.486e-02 1.009e-01 1.259e+04 2.755e-08 2.679e-08 2.837e-08 2.599e-08 2.913e-08
  1.413e+00 6.084e-02 5.666e-02 6.428e-02 5.245e-02 6.792e-02 1.413e+00 6.214e-02 5.622e-02 6.746e-02 5.098e-02 7.341e-02 1.413e+04 2.182e-08 2.112e-08 2.255e-08 2.049e-08 2.321e-08
  1.585e+00 3.883e-02 3.532e-02 4.180e-02 3.215e-02 4.493e-02 1.585e+00 4.196e-02 3.722e-02 4.666e-02 3.305e-02 5.177e-02 1.585e+04 1.709e-08 1.637e-08 1.773e-08 1.577e-08 1.838e-08
  1.778e+00 2.366e-02 2.105e-02 2.601e-02 1.869e-02 2.862e-02 1.778e+00 2.706e-02 2.353e-02 3.082e-02 2.029e-02 3.532e-02 1.778e+04 1.326e-08 1.258e-08 1.383e-08 1.198e-08 1.447e-08
  1.995e+00 1.369e-02 1.190e-02 1.551e-02 1.025e-02 1.757e-02 1.995e+00 1.657e-02 1.408e-02 1.959e-02 1.175e-02 2.307e-02 1.995e+04 1.021e-08 9.553e-09 1.073e-08 8.978e-09 1.131e-08
  2.239e+00 7.476e-03 6.326e-03 8.790e-03 5.273e-03 1.036e-02 2.239e+00 9.586e-03 7.906e-03 1.183e-02 6.316e-03 1.441e-02 2.239e+04 7.810e-09 7.176e-09 8.294e-09 6.626e-09 8.791e-09
  2.512e+00 3.829e-03 3.138e-03 4.734e-03 2.484e-03 5.767e-03 2.512e+00 5.202e-03 4.151e-03 6.744e-03 3.155e-03 8.557e-03 2.512e+04 5.947e-09 5.345e-09 6.395e-09 4.838e-09 6.803e-09
  2.818e+00 1.826e-03 1.443e-03 2.387e-03 1.078e-03 3.045e-03 2.818e+00 2.630e-03 2.016e-03 3.630e-03 1.450e-03 4.853e-03 2.818e+04 4.512e-09 3.963e-09 4.917e-09 3.523e-09 5.272e-09
  3.162e+00 8.042e-04 6.061e-04 1.128e-03 4.265e-04 1.526e-03 3.162e+00 1.229e-03 8.987e-04 1.817e-03 6.078e-04 2.581e-03 3.162e+04 3.415e-09 2.939e-09 3.764e-09 2.556e-09 4.089e-09
  3.548e+00 3.245e-04 2.324e-04 4.942e-04 1.521e-04 7.113e-04 3.548e+00 5.262e-04 3.660e-04 8.581e-04 2.293e-04 1.287e-03 3.548e+04 2.580e-09 2.168e-09 2.870e-09 1.850e-09 3.167e-09
  3.981e+00 1.189e-04 8.082e-05 2.018e-04 4.805e-05 3.121e-04 3.981e+00 2.047e-04 1.357e-04 3.785e-04 7.713e-05 6.178e-04 3.981e+04 1.946e-09 1.599e-09 2.190e-09 1.327e-09 2.443e-09
  4.467e+00 3.912e-05 2.528e-05 7.685e-05 1.354e-05 1.303e-04 4.467e+00 7.161e-05 4.510e-05 1.523e-04 2.291e-05 2.771e-04 4.467e+04 1.468e-09 1.177e-09 1.674e-09 9.528e-10 1.885e-09
  5.012e+00 1.145e-05 6.950e-06 2.642e-05 3.293e-06 5.057e-05 5.012e+00 2.230e-05 1.306e-05 5.697e-05 5.976e-06 1.160e-04 5.012e+04 1.106e-09 8.665e-10 1.280e-09 6.822e-10 1.453e-09
  5.623e+00 2.949e-06 1.643e-06 8.462e-06 7.049e-07 1.828e-05 5.623e+00 6.111e-06 3.299e-06 1.958e-05 1.358e-06 4.508e-05 5.623e+04 8.341e-10 6.379e-10 9.752e-10 4.909e-10 1.128e-09
  6.310e+00 6.597e-07 3.355e-07 2.486e-06 1.290e-07 6.225e-06 6.310e+00 1.457e-06 7.203e-07 6.199e-06 2.623e-07 1.705e-05 6.310e+04 6.289e-10 4.694e-10 7.437e-10 3.513e-10 8.724e-10
  7.079e+00 1.267e-07 5.891e-08 6.613e-07 1.913e-08 2.043e-06 7.079e+00 2.985e-07 1.354e-07 1.766e-06 4.198e-08 5.776e-06 7.079e+04 4.743e-10 3.454e-10 5.681e-10 2.522e-10 6.710e-10
  7.943e+00 2.062e-08 8.797e-09 1.618e-07 2.400e-09 5.804e-07 7.943e+00 5.187e-08 2.161e-08 4.649e-07 5.655e-09 1.844e-06 7.943e+04 3.579e-10 2.543e-10 4.339e-10 1.811e-10 5.188e-10
  8.913e+00 2.808e-09 1.092e-09 3.490e-08 2.380e-10 1.595e-07 8.913e+00 7.550e-09 2.870e-09 1.080e-07 5.892e-10 5.514e-07 8.913e+04 2.701e-10 1.870e-10 3.297e-10 1.306e-10 4.006e-10
  1.000e+01 3.156e-10 1.072e-10 6.591e-09 1.836e-11 4.047e-08 1.000e+01 9.082e-10 2.991e-10 2.181e-08 4.855e-11 1.490e-07 1.000e+05 2.041e-10 1.382e-10 2.521e-10 9.420e-11 3.086e-10


==> TabulatedProfiles/profiles_lowz_sample.txt <==
# p_r       p_best    p_inf_68  p_sup_68  p_inf_95  p_sup_95  y_t       y_best    y_inf_68  y_sup_68  y_inf_95  y_sup_95  tf_lt     tf_best   tf_inf_68 tf_sup_68 tf_inf_95 tf_sup_95
#                                                                                                                         [am]      [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)] [am^(-2)]
  1.000e-02 4.581e+01 3.950e+01 5.577e+01 3.161e+01 6.638e+01 1.000e-02 3.548e+00 3.395e+00 3.771e+00 3.210e+00 3.976e+00 1.000e+02 2.478e-07 2.311e-07 2.618e-07 2.146e-07 2.804e-07
  1.122e-02 4.281e+01 3.714e+01 5.158e+01 3.017e+01 6.063e+01 1.122e-02 3.510e+00 3.364e+00 3.720e+00 3.186e+00 3.909e+00 1.122e+02 2.476e-07 2.310e-07 2.614e-07 2.145e-07 2.799e-07
  1.259e-02 3.998e+01 3.497e+01 4.761e+01 2.877e+01 5.538e+01 1.259e-02 3.470e+00 3.332e+00 3.667e+00 3.159e+00 3.842e+00 1.259e+02 2.474e-07 2.310e-07 2.611e-07 2.144e-07 2.792e-07
  1.413e-02 3.732e+01 3.290e+01 4.396e+01 2.742e+01 5.065e+01 1.413e-02 3.428e+00 3.299e+00 3.611e+00 3.135e+00 3.776e+00 1.413e+02 2.472e-07 2.308e-07 2.608e-07 2.142e-07 2.782e-07
  1.585e-02 3.480e+01 3.093e+01 4.055e+01 2.610e+01 4.635e+01 1.585e-02 3.383e+00 3.261e+00 3.553e+00 3.106e+00 3.699e+00 1.585e+02 2.468e-07 2.307e-07 2.602e-07 2.141e-07 2.773e-07
  1.778e-02 3.243e+01 2.907e+01 3.739e+01 2.482e+01 4.237e+01 1.778e-02 3.335e+00 3.222e+00 3.492e+00 3.077e+00 3.626e+00 1.778e+02 2.465e-07 2.304e-07 2.596e-07 2.139e-07 2.762e-07
  1.995e-02 3.020e+01 2.722e+01 3.447e+01 2.354e+01 3.872e+01 1.995e-02 3.285e+00 3.179e+00 3.425e+00 3.047e+00 3.549e+00 1.995e+02 2.460e-07 2.302e-07 2.590e-07 2.136e-07 2.750e-07
  2.239e-02 2.809e+01 2.551e+01 3.173e+01 2.231e+01 3.535e+01 2.239e-02 3.232e+00 3.136e+00 3.360e+00 3.013e+00 3.474e+00 2.239e+02 2.455e-07 2.298e-07 2.583e-07 2.133e-07 2.737e-07
  2.512e-02 2.609e+01 2.387e+01 2.920e+01 2.114e+01 3.225e+01 2.512e-02 3.175e+00 3.089e+00 3.291e+00 2.972e+00 3.395e+00 2.512e+02 2.449e-07 2.294e-07 2.573e-07 2.129e-07 2.722e-07
  2.818e-02 2.421e+01 2.233e+01 2.687e+01 2.001e+01 2.939e+01 2.818e-02 3.116e+00 3.036e+00 3.218e+00 2.931e+00 3.316e+00 2.818e+02 2.441e-07 2.290e-07 2.563e-07 2.125e-07 2.709e-07
  3.162e-02 2.243e+01 2.086e+01 2.466e+01 1.891e+01 2.675e+01 3.162e-02 3.053e+00 2.980e+00 3.144e+00 2.882e+00 3.233e+00 3.162e+02 2.433e-07 2.283e-07 2.554e-07 2.120e-07 2.695e-07
  3.548e-02 2.074e+01 1.940e+01 2.261e+01 1.776e+01 2.432e+01 3.548e-02 2.986e+00 2.919e+00 3.066e+00 2.833e+00 3.148e+00 3.548e+02 2.422e-07 2.275e-07 2.544e-07 2.113e-07 2.677e-07
  3.981e-02 1.915e+01 1.805e+01 2.067e+01 1.666e+01 2.206e+01 3.981e-02 2.915e+00 2.857e+00 2.985e+00 2.779e+00 3.060e+00 3.981e+02 2.410e-07 2.266e-07 2.528e-07 2.106e-07 2.657e-07
  4.467e-02 1.764e+01 1.673e+01 1.891e+01 1.559e+01 2.000e+01 4.467e-02 2.840e+00 2.788e+00 2.900e+00 2.721e+00 2.969e+00 4.467e+02 2.396e-07 2.255e-07 2.512e-07 2.099e-07 2.636e-07
  5.012e-02 1.622e+01 1.547e+01 1.719e+01 1.453e+01 1.810e+01 5.012e-02 2.761e+00 2.715e+00 2.813e+00 2.655e+00 2.873e+00 5.012e+02 2.380e-07 2.242e-07 2.493e-07 2.092e-07 2.615e-07
  5.623e-02 1.487e+01 1.427e+01 1.564e+01 1.349e+01 1.633e+01 5.623e-02 2.678e+00 2.635e+00 2.723e+00 2.587e+00 2.776e+00 5.623e+02 2.361e-07 2.228e-07 2.469e-07 2.084e-07 2.585e-07
  6.310e-02 1.359e+01 1.312e+01 1.418e+01 1.247e+01 1.474e+01 6.310e-02 2.590e+00 2.553e+00 2.630e+00 2.507e+00 2.679e+00 6.310e+02 2.339e-07 2.209e-07 2.445e-07 2.074e-07 2.554e-07
  7.079e-02 1.239e+01 1.202e+01 1.284e+01 1.148e+01 1.329e+01 7.079e-02 2.498e+00 2.463e+00 2.534e+00 2.423e+00 2.575e+00 7.079e+02 2.314e-07 2.190e-07 2.415e-07 2.062e-07 2.517e-07
  7.943e-02 1.125e+01 1.095e+01 1.158e+01 1.056e+01 1.195e+01 7.943e-02 2.402e+00 2.369e+00 2.433e+00 2.332e+00 2.469e+00 7.943e+02 2.286e-07 2.168e-07 2.380e-07 2.049e-07 2.476e-07
  8.913e-02 1.017e+01 9.942e+00 1.042e+01 9.645e+00 1.072e+01 8.913e-02 2.300e+00 2.269e+00 2.329e+00 2.236e+00 2.361e+00 8.913e+02 2.253e-07 2.141e-07 2.343e-07 2.028e-07 2.431e-07
  1.000e-01 9.161e+00 8.963e+00 9.353e+00 8.728e+00 9.579e+00 1.000e-01 2.195e+00 2.165e+00 2.220e+00 2.135e+00 2.250e+00 1.000e+03 2.216e-07 2.109e-07 2.301e-07 2.001e-07 2.380e-07
  1.122e-01 8.210e+00 8.041e+00 8.359e+00 7.866e+00 8.538e+00 1.122e-01 2.085e+00 2.055e+00 2.108e+00 2.028e+00 2.135e+00 1.122e+03 2.174e-07 2.073e-07 2.254e-07 1.974e-07 2.328e-07
  1.259e-01 7.318e+00 7.169e+00 7.444e+00 7.044e+00 7.580e+00 1.259e-01 1.971e+00 1.943e+00 1.994e+00 1.916e+00 2.019e+00 1.259e+03 2.126e-07 2.031e-07 2.203e-07 1.943e-07 2.276e-07
  1.413e-01 6.485e+00 6.349e+00 6.590e+00 6.257e+00 6.696e+00 1.413e-01 1.854e+00 1.827e+00 1.875e+00 1.801e+00 1.899e+00 1.413e+03 2.074e-07 1.985e-07 2.147e-07 1.902e-07 2.223e-07
  1.585e-01 5.710e+00 5.590e+00 5.799e+00 5.512e+00 5.894e+00 1.585e-01 1.734e+00 1.708e+00 1.755e+00 1.683e+00 1.779e+00 1.585e+03 2.015e-07 1.932e-07 2.085e-07 1.858e-07 2.155e-07
  1.778e-01 4.993e+00 4.892e+00 5.068e+00 4.820e+00 5.155e+00 1.778e-01 1.611e+00 1.586e+00 1.632e+00 1.562e+00 1.655e+00 1.778e+03 1.951e-07 1.876e-07 2.015e-07 1.809e-07 2.085e-07
  1.995e-01 4.331e+00 4.247e+00 4.397e+00 4.179e+00 4.473e+00 1.995e-01 1.487e+00 1.463e+00 1.507e+00 1.440e+00 1.529e+00 1.995e+03 1.880e-07 1.813e-07 1.943e-07 1.746e-07 2.007e-07
  2.239e-01 3.727e+00 3.659e+00 3.781e+00 3.589e+00 3.842e+00 2.239e-01 1.363e+00 1.340e+00 1.382e+00 1.317e+00 1.404e+00 2.239e+03 1.804e-07 1.740e-07 1.864e-07 1.681e-07 1.923e-07
  2.512e-01 3.177e+00 3.122e+00 3.222e+00 3.060e+00 3.271e+00 2.512e-01 1.239e+00 1.217e+00 1.258e+00 1.195e+00 1.279e+00 2.512e+03 1.721e-07 1.663e-07 1.779e-07 1.607e-07 1.832e-07
  2.818e-01 2.683e+00 2.638e+00 2.722e+00 2.588e+00 2.758e+00 2.818e-01 1.117e+00 1.096e+00 1.137e+00 1.075e+00 1.155e+00 2.818e+03 1.633e-07 1.581e-07 1.688e-07 1.529e-07 1.739e-07
  3.162e-01 2.242e+00 2.202e+00 2.274e+00 2.166e+00 2.310e+00 3.162e-01 9.977e-01 9.770e-01 1.018e+00 9.574e-01 1.036e+00 3.162e+03 1.540e-07 1.494e-07 1.591e-07 1.445e-07 1.640e-07
  3.548e-01 1.852e+00 1.820e+00 1.881e+00 1.788e+00 1.911e+00 3.548e-01 8.826e-01 8.624e-01 9.033e-01 8.427e-01 9.204e-01 3.548e+03 1.443e-07 1.401e-07 1.491e-07 1.357e-07 1.534e-07
  3.981e-01 1.513e+00 1.483e+00 1.539e+00 1.457e+00 1.564e+00 3.981e-01 7.727e-01 7.537e-01 7.932e-01 7.347e-01 8.108e-01 3.981e+03 1.342e-07 1.304e-07 1.386e-07 1.266e-07 1.423e-07
  4.467e-01 1.220e+00 1.195e+00 1.246e+00 1.171e+00 1.267e+00 4.467e-01 6.692e-01 6.514e-01 6.891e-01 6.336e-01 7.061e-01 4.467e+03 1.238e-07 1.204e-07 1.278e-07 1.171e-07 1.311e-07
  5.012e-01 9.711e-01 9.479e-01 9.962e-01 9.266e-01 1.017e+00 5.012e-01 5.730e-01 5.563e-01 5.919e-01 5.394e-01 6.083e-01 5.012e+03 1.133e-07 1.104e-07 1.168e-07 1.075e-07 1.195e-07
  5.623e-01 7.625e-01 7.422e-01 7.856e-01 7.230e-01 8.036e-01 5.623e-01 4.848e-01 4.694e-01 5.028e-01 4.534e-01 5.176e-01 5.623e+03 1.027e-07 1.003e-07 1.057e-07 9.778e-08 1.081e-07
  6.310e-01 5.904e-01 5.731e-01 6.108e-01 5.560e-01 6.274e-01 6.310e-01 4.052e-01 3.913e-01 4.218e-01 3.770e-01 4.349e-01 6.310e+03 9.231e-08 9.019e-08 9.482e-08 8.817e-08 9.685e-08
  7.079e-01 4.505e-01 4.359e-01 4.683e-01 4.211e-01 4.820e-01 7.079e-01 3.343e-01 3.221e-01 3.491e-01 3.091e-01 3.612e-01 7.079e+03 8.213e-08 8.039e-08 8.415e-08 7.878e-08 8.588e-08
  7.943e-01 3.387e-01 3.267e-01 3.538e-01 3.138e-01 3.652e-01 7.943e-01 2.724e-01 2.619e-01 2.846e-01 2.507e-01 2.955e-01 7.943e+03 7.232e-08 7.097e-08 7.389e-08 6.954e-08 7.520e-08
  8.913e-01 2.509e-01 2.413e-01 2.632e-01 2.316e-01 2.729e-01 8.913e-01 2.190e-01 2.100e-01 2.294e-01 2.001e-01 2.389e-01 8.913e+03 6.300e-08 6.192e-08 6.420e-08 6.079e-08 6.525e-08
  1.000e+00 1.830e-01 1.755e-01 1.927e-01 1.680e-01 2.005e-01 1.000e+00 1.737e-01 1.655e-01 1.824e-01 1.575e-01 1.901e-01 1.000e+04 5.428e-08 5.341e-08 5.517e-08 5.253e-08 5.599e-08
  1.122e+00 1.315e-01 1.258e-01 1.386e-01 1.200e-01 1.448e-01 1.122e+00 1.360e-01 1.291e-01 1.431e-01 1.227e-01 1.499e-01 1.122e+04 4.624e-08 4.555e-08 4.688e-08 4.488e-08 4.754e-08
  1.259e+00 9.310e-02 8.893e-02 9.821e-02 8.439e-02 1.028e-01 1.259e+00 1.051e-01 9.922e-02 1.107e-01 9.403e-02 1.164e-01 1.259e+04 3.894e-08 3.836e-08 3.946e-08 3.777e-08 4.002e-08
  1.413e+00 6.494e-02 6.162e-02 6.851e-02 5.835e-02 7.205e-02 1.413e+00 8.022e-02 7.491e-02 8.452e-02 7.051e-02 8.907e-02 1.413e+04 3.242e-08 3.191e-08 3.284e-08 3.139e-08 3.328e-08
  1.585e+00 4.465e-02 4.206e-02 4.720e-02 3.993e-02 4.968e-02 1.585e+00 6.044e-02 5.600e-02 6.411e-02 5.183e-02 6.722e-02 1.585e+04 2.669e-08 2.622e-08 2.704e-08 2.580e-08 2.743e-08
  1.778e+00 3.027e-02 2.828e-02 3.200e-02 2.671e-02 3.378e-02 1.778e+00 4.498e-02 4.132e-02 4.800e-02 3.735e-02 5.082e-02 1.778e+04 2.172e-08 2.128e-08 2.204e-08 2.096e-08 2.240e-08
  1.995e+00 2.025e-02 1.875e-02 2.144e-02 1.735e-02 2.259e-02 1.995e+00 3.308e-02 2.993e-02 3.544e-02 2.646e-02 3.798e-02 1.995e+04 1.748e-08 1.709e-08 1.777e-08 1.679e-08 1.807e-08
  2.239e+00 1.337e-02 1.225e-02 1.428e-02 1.105e-02 1.513e-02 2.239e+00 2.406e-02 2.136e-02 2.601e-02 1.835e-02 2.812e-02 2.239e+04 1.392e-08 1.359e-08 1.417e-08 1.335e-08 1.443e-08
  2.512e+00 8.719e-03 7.866e-03 9.354e-03 6.918e-03 1.002e-02 2.512e+00 1.731e-02 1.502e-02 1.889e-02 1.245e-02 2.083e-02 2.512e+04 1.098e-08 1.070e-08 1.121e-08 1.050e-08 1.142e-08
  2.818e+00 5.620e-03 4.956e-03 6.083e-03 4.212e-03 6.593e-03 2.818e+00 1.232e-02 1.038e-02 1.368e-02 8.362e-03 1.536e-02 2.818e+04 8.581e-09 8.349e-09 8.768e-09 8.163e-09 8.975e-09
  3.162e+00 3.583e-03 3.088e-03 3.919e-03 2.519e-03 4.329e-03 3.162e+00 8.692e-03 7.101e-03 9.792e-03 5.467e-03 1.126e-02 3.162e+04 6.651e-09 6.468e-09 6.812e-09 6.306e-09 7.005e-09
  3.548e+00 2.261e-03 1.884e-03 2.520e-03 1.489e-03 2.833e-03 3.548e+00 6.075e-03 4.811e-03 6.979e-03 3.550e-03 8.163e-03 3.548e+04 5.113e-09 4.968e-09 5.261e-09 4.807e-09 5.423e-09
  3.981e+00 1.413e-03 1.139e-03 1.601e-03 8.557e-04 1.847e-03 3.981e+00 4.211e-03 3.203e-03 4.919e-03 2.284e-03 5.858e-03 3.981e+04 3.909e-09 3.786e-09 4.043e-09 3.635e-09 4.197e-09
  4.467e+00 8.755e-04 6.796e-04 1.013e-03 4.906e-04 1.189e-03 4.467e+00 2.896e-03 2.119e-03 3.456e-03 1.409e-03 4.188e-03 4.467e+04 2.967e-09 2.859e-09 3.095e-09 2.719e-09 3.232e-09
  5.012e+00 5.379e-04 4.003e-04 6.324e-04 2.723e-04 7.576e-04 5.012e+00 1.977e-03 1.378e-03 2.422e-03 8.537e-04 2.994e-03 5.012e+04 2.247e-09 2.154e-09 2.368e-09 2.025e-09 2.489e-09
  5.623e+00 3.280e-04 2.339e-04 3.954e-04 1.470e-04 4.820e-04 5.623e+00 1.341e-03 8.899e-04 1.690e-03 5.183e-04 2.133e-03 5.623e+04 1.689e-09 1.602e-09 1.803e-09 1.483e-09 1.911e-09
  6.310e+00 1.986e-04 1.342e-04 2.466e-04 7.929e-05 3.065e-04 6.310e+00 9.043e-04 5.738e-04 1.174e-03 3.118e-04 1.496e-03 6.310e+04 1.273e-09 1.197e-09 1.378e-09 1.092e-09 1.471e-09
  7.079e+00 1.195e-04 7.716e-05 1.526e-04 4.249e-05 1.940e-04 7.079e+00 6.063e-04 3.603e-04 8.090e-04 1.849e-04 1.053e-03 7.079e+04 9.478e-10 8.787e-10 1.042e-09 7.940e-10 1.127e-09
  7.943e+00 7.152e-05 4.336e-05 9.421e-05 2.245e-05 1.208e-04 7.943e+00 4.045e-04 2.267e-04 5.556e-04 1.067e-04 7.391e-04 7.943e+04 7.156e-10 6.576e-10 7.985e-10 5.832e-10 8.703e-10
  8.913e+00 4.257e-05 2.431e-05 5.755e-05 1.154e-05 7.570e-05 8.913e+00 2.686e-04 1.419e-04 3.800e-04 5.996e-05 5.174e-04 8.913e+04 5.263e-10 4.765e-10 5.955e-10 4.147e-10 6.618e-10
  1.000e+01 2.522e-05 1.357e-05 3.518e-05 5.772e-06 4.729e-05 1.000e+01 1.776e-04 8.746e-05 2.597e-04 3.377e-05 3.619e-04 1.000e+05 4.022e-10 3.627e-10 4.609e-10 3.104e-10 5.140e-10

